Deflation for the off-diagonal block in symmetric saddle point systems

Deflation techniques are typically used to shift isolated clusters of small eigenvalues in order to obtain a tighter distribution and a smaller condition number. Such changes induce a positive effect in the convergence behavior of Krylov subspace methods, which are among the most popular iterative solvers for large sparse linear systems. We develop a deflation strategy for symmetric saddle point matrices by taking advantage of their underlying block structure. The vectors used for deflation come from an elliptic singular value decomposition relying on the generalized Golub-Kahan bidiagonalization process. The block targeted by deflation is the off-diagonal one since it features a problematic singular value distribution for certain applications. One example is the Stokes flow in elongated channels, where the off-diagonal block has several small, isolated singular values, depending on the length of the channel. Applying deflation to specific parts of the saddle point system is important when using solvers such as CRAIG, which operates on individual blocks rather than the whole system. The theory is developed by extending the existing framework for deflating square matrices before applying a Krylov subspace method like MINRES. Numerical experiments confirm the merits of our strategy and lead to interesting questions about using approximate vectors for deflation.

==> images/csv/1DChConvDeflInExact.csv <==
without deflationX	without deflationY	inexact deflation (10 ESVD iterations)X	inexact deflation (10 ESVD iterations)Y	inexact deflation (26 ESVD iterations)X	inexact deflation (26 ESVD iterations)Y	inexact deflation (30 ESVD iterations)X	inexact deflation (30 ESVD iterations)Y	exact deflationX	exact deflationY
1	0.9964494897481	1	0.99630401837562	1	0.4128535132158	1	0.180830427382086	1	0.180827757783686
2	0.990146042599221	2	0.990013279379711	2	0.359938309345513	2	0.15375710347826	2	0.153755173900978
3	0.986672762305049	3	0.986549585372563	3	0.249858459141927	3	0.140152193451858	3	0.140150997874282
4	0.981561621231839	4	0.981466875548792	4	0.187109417622789	4	0.121732214156554	4	0.121731594453471
5	0.977180698304046	5	0.977096700753731	5	0.149528886616876	5	0.10794459632327	5	0.107944428860979
6	0.972859224906616	6	0.972790978502499	6	0.125340841517937	6	0.0953988076228628	6	0.0953984200796823
7	0.967989812115895	7	0.967928059228276	7	0.108610211911391	7	0.0831169039183044	7	0.0831164298700271
8	0.963899629623036	8	0.963837915178381	8	0.098713084623466	8	0.0738567731860227	8	0.0738561939669332
9	0.959001903123292	9	0.95893257187316	9	0.0902450600355598	9	0.0640697229568003	9	0.0640692793307612
10	0.954686737731789	10	0.954618131071257	10	0.0823891651454992	10	0.0565522365717848	10	0.0565519511593372
11	0.950036901461369	11	0.949938798441141	11	0.0723433807349626	11	0.0492995980291015	11	0.0492993675366261
12	0.945366077620402	12	0.945248084678069	12	0.0558449965464303	12	0.0430336802574104	12	0.04303356057782
13	0.940947325161632	13	0.940846069222038	13	0.0485945768266314	13	0.0377479939938627	13	0.0377476166582895
14	0.93607361979446	14	0.935980895033226	14	0.0445667595294399	14	0.0327063048563151	14	0.0327059928026083
15	0.931653893951221	15	0.931552747239095	15	0.039412334744484	15	0.0287062286428174	15	0.0287058351059672
16	0.926810877677062	16	0.926731791787468	16	0.0348671746596836	16	0.0248569834142517	16	0.0248566768044229
17	0.922179208964105	17	0.922098005543934	17	0.0293785454138946	17	0.0216928952663266	17	0.0216927760590331
18	0.917491453671266	18	0.917421123360988	18	0.0250763472649473	18	0.0188568785615298	18	0.0188568450963997
19	0.912623387164787	19	0.912545538463005	19	0.0217333838268831	19	0.0163360692284617	19	0.0163362427636301
20	0.908024544205324	20	0.907966625616144	20	0.0190954347419759	20	0.0142439869920411	20	0.0142441195214582
21	0.903055914336273	21	0.902930037283393	21	0.0160416878609033	21	0.0122896482612746	21	0.0122897954498901
22	0.898371486393852	22	0.898237518855206	22	0.0137430401149813	22	0.0106987844280297	22	0.0106988585923512
23	0.893457220809477	23	0.893360701690148	23	0.0120225203080994	23	0.00923618626010602	23	0.00923610454233683
24	0.888571949020725	24	0.888471646042075	24	0.0102535732226274	24	0.00799582375632034	24	0.00799578936528577
25	0.883756220345605	25	0.883642101903918	25	0.00875704832957737	25	0.00692143545621552	25	0.0069213334210659
26	0.878701184521226	26	0.878611447609256	26	0.00754976587315951	26	0.00595782863102681	26	0.00595781165876253
27	0.873889792194877	27	0.873775245691727	27	0.00652440694173155	27	0.00516143989223219	27	0.00516143591352445
28	0.868790293628983	28	0.868709012898138	28	0.00583669829402722	28	0.00443147026170978	28	0.00443148884521025
29	0.863847497323012	29	0.863727587301833	29	0.00523021257297887	29	0.0038269855676454	29	0.00382703110957921
30	0.858804407546531	30	0.858747456673165	30	0.00468093344129528	30	0.00328822647106707	30	0.00328823700541402
31	0.853677099906995	31	0.853490021718077	31	0.00398390635934812	31	0.00282374306587996	31	0.00282377238847705
32	0.848680952907177	32	0.848535644948932	32	0.0033041408218871	32	0.00242961301957588	32	0.00242962742028159
33	0.843432212028626	33	0.843326379597587	33	0.00269404366804341	33	0.00207645706085449	33	0.00207646448220621
34	0.838378223039542	34	0.838264447815015	34	0.00212892459004319	34	0.00178469267437594	34	0.00178471866466783
35	0.833117125907198	35	0.832989002174482	35	0.00173832317574541	35	0.00152243943443587	35	0.00152245364585515
36	0.827906226061218	36	0.827794103868626	36	0.00148429470179442	36	0.00130277862051288	36	0.0013028040414865
37	0.822687720936004	37	0.822556577103844	37	0.0013048700370488	37	0.00111178210308396	37	0.00111179091707651
38	0.817312848842354	38	0.817230001455917	38	0.00117765337049859	38	0.000945940349111371	38	0.000945943543553736
39	0.812090344624112	39	0.811934707240544	39	0.00105656142834136	39	0.000807227395658619	39	0.000807224758872597
40	0.806630761261432	40	0.806596563328132	40	0.000931598223876682	40	0.000683877118314916	40	0.000683869330819945
41	0.801302194879099	41	0.801087971985114	41	0.000781464175887118	41	0.000581961084226097	41	0.000581959052252701
42	0.795844338347455	42	0.795733847061836	42	0.000641819704072504	42	0.000492195899438157	42	0.000492198583814808
43	0.790346892162601	43	0.790249473953352	43	0.000501459708700751	43	0.0004165601274027	43	0.000416565918755992
44	0.784905087990422	44	0.784789012093391	44	0.000389264843515667	44	0.000352176487418866	44	0.000352185740874237
45	0.779265873528166	45	0.779128191222284	45	0.000307952377991672	45	0.000296298026538452	45	0.000296305757274953
46	0.773769852934072	46	0.773638229338302	46	0.000258333627532913	46	0.000250099607567714	46	0.000250106359760156
47	0.768071671104982	47	0.767956788993298	47	0.000224479521988963	47	0.000209551605499372	47	0.000209555112101857
48	0.762432344006127	48	0.762316128062552	48	0.000198751362468562	48	0.000176094831116988	48	0.000176096536389324
49	0.756733900324902	49	0.756553719265047	49	0.00017573926646919	49	0.00014725507490365	49	0.000147256025851867
50	0.750922990423453	50	0.750873030277208	50	0.000150897888396487	50	0.00012294087703569	50	0.00012294153698313
51	0.745203727077114	51	0.744959073172694	51	0.000125353912773506	51	0.000102649997778912	51	0.000102650658794923
52	0.739271690498084	52	0.739185987362885	52	0.000103234151903927	52	8.51625913113224e-05	52	8.51640301687536e-05
53	0.73344970716906	53	0.733303473948556	53	8.26506380923303e-05	53	7.08655704955173e-05	53	7.08663687993799e-05
54	0.727472189360634	54	0.727309316148662	54	6.54691391751591e-05	54	5.85375460278041e-05	54	5.85382681831769e-05
55	0.721478664804746	55	0.721319536709368	55	5.16369347573133e-05	55	4.84102236939693e-05	55	4.84106097241506e-05
56	0.715483587773333	56	0.715350886817462	56	4.14249285505055e-05	56	3.98798244689115e-05	56	3.98800302649149e-05
57	0.709321057626808	57	0.709223648779311	57	3.37482023891966e-05	57	3.27281334031728e-05	57	3.27285457474555e-05
58	0.703259923471677	58	0.703083839301697	58	2.76265811935995e-05	58	2.68774181426904e-05	58	2.68778178626006e-05
59	0.696991575134026	59	0.69683277763315	59	2.29171607814048e-05	59	2.19042954976202e-05	59	2.1905010380954e-05
60	0.690781551285173	60	0.690703979470578	60	1.88076890703991e-05	60	1.78899971189085e-05	60	1.78906891344304e-05
61	0.684466891695025	61	0.684245813113577	61	1.56311036335976e-05	61	1.45059859222187e-05	61	1.4506527978916e-05
62	0.678063644792498	62	0.678002701180683	62	1.31509436472027e-05	62	1.17515032813714e-05	62	1.17520173778823e-05
63	0.671699056172759	63	0.671484070669477	63	1.11834918589069e-05	63	9.48992933557285e-06	63	9.49016333158839e-06
64	0.665130125558053	64	0.664950494874702	64	9.31563216336275e-06	64	7.61799319433378e-06	64	7.61814177153107e-06
65	0.658647101619077	65	0.658495326339384	65	7.47662865056287e-06	65	6.11971088409731e-06	65	6.11975550698979e-06
66	0.651977890443256	66	0.651836228421324	66	5.77675073338272e-06	66	4.87268045328878e-06	66	4.87269695633737e-06
67	0.645301519506023	67	0.645142631779166	67	4.318878161222e-06	67	3.88289701945343e-06	67	3.88293839602704e-06
68	0.6385681507959	68	0.638314539261779	68	3.18669330529497e-06	68	3.07153103650178e-06	68	3.07155453345281e-06
69	0.631679609910369	69	0.631512254667639	69	2.38725353179699e-06	69	2.42181175081786e-06	69	2.42186970081308e-06
70	0.624848300539035	70	0.62468852023518	70	1.80852528262459e-06	70	1.90384756535891e-06	70	1.90387977317745e-06
71	0.617792383848054	71	0.617541993002653	71	1.39675668058499e-06	71	1.48432357751915e-06	71	1.48434064076507e-06
72	0.610782770641123	72	0.610644505853316	72	1.08139280386775e-06	72	1.15736953807355e-06	72	1.15737953695955e-06
73	0.603616709424883	73	0.603344740409475	73	8.70587050060559e-07	73	8.93173053836262e-07	73	8.93169539797288e-07
74	0.596368089928978	74	0.596217873997823	74	6.90727600578534e-07	74	6.88536494887611e-07	74	6.88535727156903e-07
75	0.58909899721113	75	0.588932684922564	75	5.30563693242761e-07	75	5.26580120585347e-07	75	5.26579344094146e-07
76	0.581615734727608	76	0.581416581360089	76	3.86100398237628e-07	76	4.00300271505896e-07	76	4.00305724741998e-07
77	0.574182456702894	77	0.573981273553991	77	2.67095884069793e-07	77	3.0322926500385e-07	77	3.03237773383861e-07
78	0.566516915794919	78	0.566320624333902	78	1.79606056185436e-07	78	2.27173597473925e-07	78	2.27183044866526e-07
79	0.55883434345581	79	0.558690792519542	79	1.21173507153959e-07	79	1.69977759545227e-07	79	1.69988408633098e-07
80	0.551025071149975	80	0.55080999426266	80	8.64591678804939e-08	80	1.25608397263384e-07	80	1.25616470355356e-07
81	0.543049442932986	81	0.542766003960997	81	6.27398335203663e-08	81	9.24827942956915e-08	81	9.2488821172281e-08
82	0.535069777140959	82	0.534899783548436	82	4.54456692022081e-08	82	6.74467138595891e-08	82	6.74505375205121e-08
83	0.52682243798915	83	0.526604142119267	83	3.41976018492627e-08	83	4.87245184652061e-08	83	4.87269253671704e-08
84	0.518586400835301	84	0.518418713335226	84	2.64912172412165e-08	84	3.50168248107148e-08	84	3.50181552034872e-08
85	0.510114937878606	85	0.509829277234642	85	2.08662917737277e-08	85	2.4796076670998e-08	85	2.47968880023717e-08
86	0.501536559243954	86	0.501258043748133	86	1.60060749321544e-08	86	1.74942227240248e-08	86	1.74947949284146e-08
87	0.492848776135612	87	0.492646331953907	87	1.19719466882129e-08	87	1.21459079755789e-08	87	1.21462898923457e-08
88	0.483898382621832	88	0.483702844007825	88	8.34142404521187e-09	88	8.37293530210569e-09	88	8.37323474566435e-09
89	0.474927305420162	89	0.474634286770095	89	5.60098842578903e-09	89	5.69747511134276e-09	89	5.69772338998517e-09
90	0.465630923342843	90	0.465288093824943	90	3.91385690720333e-09	90	3.82316295530447e-09	90	3.82338400351005e-09
91	0.45626385348244	91	0.455911029165867	91	2.77250674483541e-09	91	2.54321653095074e-09	91	2.54337977712509e-09
92	0.44664581216103	92	0.446414888133877	92	1.9776196521444e-09	92	1.6579693597471e-09	92	1.65809659758508e-09
93	0.436791193609868	93	0.436518202491413	93	1.36619694967186e-09	93	1.07284160055582e-09	93	1.07293158244909e-09
94	0.426809155003181	94	0.426456942406858	94	9.62112232481503e-10	94	6.78933570958483e-10	94	6.78992614045761e-10
95	0.416436277013617	95	0.416037842118257	95	6.90927747587948e-10	95	4.24789083585874e-10	95	4.24828428586824e-10
96	0.405965153558658	96	0.405704444517534	96	5.21685250488929e-10	96	2.60591295901889e-10	96	2.6061579076367e-10
97	0.395076532694814	97	0.394897124168898	97	4.37933440470246e-10	97	1.56824507045832e-10	97	1.56841842638684e-10
98	0.383956031303059	98	0.383656045937659	98	3.87626830297179e-10	98	9.295144066424e-11	98	9.29615337541618e-11
99	0.37251195533871	99	0.372086668588206	99	3.58294094729383e-10	99	5.36295716668537e-11	99	5.36360516882224e-11
100	0.360610113195739	100	0.360322074443603	100	3.39582319634219e-10	100	3.05646066599035e-11	100	3.0568433594214e-11
101	0.348463638904236	101	0.348088715966784	101	3.23143464409136e-10	101	1.69131100995097e-11	101	1.69153127565205e-11
102	0.335687481712224	102	0.335271534890034	102	3.03359354204364e-10	102	9.28672548352765e-12	102	9.28811169170997e-12
103	0.32257815819822	103	0.32215837667647	103	2.68200538971125e-10	103	5.074703747356e-12	103	5.07555197433537e-12
104	0.308803562014979	104	0.308295225438031	104	2.16121565469833e-10	104	2.94740051622154e-12	104	2.94814773325433e-12
105	0.294398447041362	105	0.2939636853274	105	1.52220991478889e-10	105	2.01726543843835e-12	105	2.01803633224186e-12
106	0.279346389343951	106	0.279007606996046	106	1.02603004877826e-10	106	1.69843290856503e-12	106	1.69925540661082e-12
107	0.263249476565205	107	0.262844882019426	107	7.70118150778381e-11	107	1.61273950845911e-12	107	1.61358337216956e-12
108	0.246353094599623	108	0.245711654692242	108	6.24279203528915e-11	108	1.59218489712938e-12	108	1.59303898426383e-12
109	0.227991769211869	109	0.227487809890213	109	5.27364757362469e-11	109	1.58778666418104e-12	109	1.58864169264924e-12
110	0.208278597587411	110	0.207994702606719	110	4.40194343310458e-11	110	1.58687932272849e-12	110	1.58774344099583e-12
111	0.186696954604555	111	0.185592389335354	111	3.44282127970434e-11	111	1.58671237340864e-12	111	1.58756720264113e-12
112	0.162897144263524	112	0.161372109501852	112	2.68767290066044e-11	NaN	NaN	NaN	NaN
113	0.137178980368737	113	0.136023458091798	113	2.24121099264389e-11	NaN	NaN	NaN	NaN
114	0.109501730927141	114	0.108366987710276	114	2.00950066065055e-11	NaN	NaN	NaN	NaN
115	0.0821078080461569	115	0.0818125120886525	115	1.8131789798534e-11	NaN	NaN	NaN	NaN
116	0.0567707418077484	116	0.0574288763353296	116	1.53846904334557e-11	NaN	NaN	NaN	NaN
117	0.0362053516872841	117	0.0376749313492002	117	1.22509261490878e-11	NaN	NaN	NaN	NaN
118	0.0212988322188352	118	0.0231337807764366	118	9.76177381237208e-12	NaN	NaN	NaN	NaN
119	0.0115967955000039	119	0.014090330197896	119	8.56622555515823e-12	NaN	NaN	NaN	NaN
120	0.00593579301270609	120	0.00926919234920197	120	7.95592665007452e-12	NaN	NaN	NaN	NaN
121	0.00283261641455457	121	0.00678707802931332	121	7.19269998158434e-12	NaN	NaN	NaN	NaN
122	0.00128990567874124	122	0.00555577958037473	122	5.89238927000344e-12	NaN	NaN	NaN	NaN
123	0.000550501623795296	123	0.00471104513865111	123	4.52565158021833e-12	NaN	NaN	NaN	NaN
124	0.000226052318216143	124	0.00374612238720459	124	3.7858414573773e-12	NaN	NaN	NaN	NaN
125	8.74103463233602e-05	125	0.00272043847179908	125	3.36714560492303e-12	NaN	NaN	NaN	NaN
126	3.26668711275562e-05	126	0.00205388298536131	126	2.96869285271613e-12	NaN	NaN	NaN	NaN
127	1.15445705195711e-05	127	0.00176893638879952	127	2.70320278571216e-12	NaN	NaN	NaN	NaN
128	3.95595587961431e-06	128	0.00158271868624106	128	2.50939830090786e-12	NaN	NaN	NaN	NaN
129	1.28531062918192e-06	129	0.00137933532424912	129	2.2759707966916e-12	NaN	NaN	NaN	NaN
130	4.06423151134433e-07	130	0.00118850996863825	130	1.97036249195317e-12	NaN	NaN	NaN	NaN
131	1.21917665171515e-07	131	0.00108233718802001	131	1.80915996659759e-12	NaN	NaN	NaN	NaN
132	3.57642734587481e-08	132	0.00101819621901812	132	1.7665116705294e-12	NaN	NaN	NaN	NaN
133	9.94108251333406e-09	133	0.000940419869727963	133	1.73777089939584e-12	NaN	NaN	NaN	NaN
134	2.71552065615054e-09	134	0.000846943517066429	134	1.68561779916887e-12	NaN	NaN	NaN	NaN
135	7.02454975136868e-10	135	0.000774348595009695	135	1.6412202730504e-12	NaN	NaN	NaN	NaN
136	1.78862154750912e-10	136	0.000699853728137743	136	1.62295626681043e-12	NaN	NaN	NaN	NaN
137	4.33685763078781e-11	137	0.000592776749057061	137	1.61307993137715e-12	NaN	NaN	NaN	NaN
138	1.03796951857332e-11	138	0.000496131186437178	138	1.60379541033384e-12	NaN	NaN	NaN	NaN
139	2.82067996775531e-12	139	0.000428157260953145	NaN	NaN	NaN	NaN	NaN	NaN
140	1.64574901410612e-12	140	0.000333439676775191	NaN	NaN	NaN	NaN	NaN	NaN
141	1.56693901974404e-12	141	0.000235761313144774	NaN	NaN	NaN	NaN	NaN	NaN
142	1.56306037937607e-12	142	0.000188295016716028	NaN	NaN	NaN	NaN	NaN	NaN
143	1.56290464599101e-12	143	0.000151452997925757	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	144	0.000107403095505051	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	145	7.67594508148488e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	146	5.80335293184443e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	147	4.46332922379938e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	148	3.41213449829763e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	149	2.30192823567827e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	150	1.59707793532732e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	151	1.30242289144796e-05	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	152	9.73008521542547e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	153	5.99698575535777e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	154	4.41731942684459e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	155	3.43081181377335e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	156	2.53605545341734e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	157	1.85799762254313e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	158	1.17902912077793e-06	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	159	8.67732415274127e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	160	6.91752526792236e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	161	4.37990359849745e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	162	2.9966245460755e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	163	2.35944269027124e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	164	1.64336353723916e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	165	1.02329962865197e-07	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	166	7.34126676473225e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	167	5.74244826552947e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	168	3.68202911605134e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	169	2.55080412431066e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	170	1.70707298638677e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	171	1.17628689679437e-08	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	172	8.85234977045233e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	173	5.44544346730101e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	174	3.77420983531972e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	175	2.65191559389086e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	176	1.75587638895281e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	177	1.15120013462738e-09	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	178	7.76313111147325e-10	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	179	5.14461216275086e-10	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	180	3.39721958116891e-10	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	181	2.37696875285148e-10	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	182	1.36478573463145e-10	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	183	9.41728501310345e-11	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	184	6.02359700563295e-11	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	185	3.47150875060012e-11	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	186	2.10044776377799e-11	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	187	1.3980073223758e-11	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	188	9.38363318724269e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	189	5.94702453065061e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	190	3.82846732919069e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	191	2.13353059787827e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	192	1.7542486913576e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	193	1.65507128225336e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	194	1.60387959692233e-12	NaN	NaN	NaN	NaN	NaN	NaN
NaN	NaN	195	1.59013049069103e-12	NaN	NaN	NaN	NaN	NaN	NaN


==> images/csv/1DChSpecDeflInExact.csv <==
original spectrumX	original spectrumY	inexact deflation (10 ESVD iterations)X	inexact deflation (10 ESVD iterations)Y	inexact deflation (26 ESVD iterations)X	inexact deflation (26 ESVD iterations)Y	inexact deflation (30 ESVD iterations)X	inexact deflation (30 ESVD iterations)Y	after exact deflationX	after exact deflationY
1	1.26490987613131	1	1.26490975983452	1	1.26490971765745	1	1.2649098761313	1	1.26490987613131
2	1.26490630783632	2	1.26490566053443	2	1.26490542404563	2	1.26490630783629	2	1.26490630783632
3	1.26490037222856	3	1.26489932016747	3	1.26489894255532	3	1.26490037222852	3	1.26490037222856
4	1.26489203803521	4	1.26488948703971	4	1.264888632701	4	1.26489203803513	4	1.26489203803521
5	1.26488136221288	5	1.26487841291238	5	1.2648773931722	5	1.2648813622128	5	1.26488136221288
6	1.26486825133946	6	1.26486264718148	6	1.26486103195385	6	1.26486825133935	6	1.26486825133946
7	1.2648528416629	7	1.26484699647347	7	1.26484516626617	7	1.26485284166282	7	1.2648528416629
8	1.26483494220651	8	1.26482529033785	8	1.26482309856964	8	1.26483494220642	8	1.26483494220651
9	1.26481480394414	9	1.2648050417896	9	1.26480263000803	9	1.26481480394409	9	1.26481480394414
10	1.26479210287335	10	1.2647775854274	10	1.26477550033893	10	1.2647921028733	10	1.26479210287335
11	1.2647672402061	11	1.26475256392004	11	1.26475085276028	11	1.26476724020607	11	1.2647672402061
12	1.26473972335308	12	1.26471969983073	12	1.26472003464467	12	1.26473972335306	12	1.26473972335308
13	1.26471013937832	13	1.26468964858142	13	1.26469441300727	13	1.26471013937831	13	1.26471013937832
14	1.2646777914305	14	1.26465179159949	14	1.26466582697502	14	1.26467779143049	14	1.2646777914305
15	1.26464348816553	15	1.26461646420311	15	1.26463932933982	15	1.26464348816553	15	1.26464348816553
16	1.26460629265669	16	1.26457401510746	16	1.26460418309264	16	1.26460629265669	16	1.26460629265669
17	1.26456727104179	17	1.26453325506859	17	1.26456664543934	17	1.26456727104179	17	1.26456727104179
18	1.26452521034265	18	1.2644865317558	18	1.26452487503445	18	1.26452521034265	18	1.26452521034265
19	1.26448147024363	19	1.26444031435638	19	1.26448137328349	19	1.26448147024363	19	1.26448147024363
20	1.26443452555189	20	1.26438951168716	20	1.26443447657729	20	1.26443452555189	20	1.26443452555189
21	1.2643860657622	21	1.26433793527778	21	1.2643860528504	21	1.2643860657622	21	1.2643860657622
22	1.26433421709201	22	1.26428311218666	22	1.26433421128715	22	1.26433421709201	22	1.26433421709201
23	1.26428103533446	23	1.26422634154589	23	1.26428103398976	23	1.26428103533446	23	1.26428103533446
24	1.26422426150538	24	1.2641674308601	24	1.26422426098414	24	1.26422426150538	24	1.26422426150538
25	1.26416635443332	25	1.26410561746925	25	1.26416635432999	25	1.26416635443332	25	1.26416635443332
26	1.26410463305866	26	1.26404246071512	26	1.26410463302505	26	1.26410463305866	26	1.26410463305866
27	1.2640419962568	27	1.26397568473988	27	1.26404199625125	27	1.2640419962568	27	1.2640419962568
28	1.26397530373142	28	1.26390809229206	28	1.26397530372995	28	1.26397530373142	28	1.26397530373142
29	1.2639079317162	29	1.26383635851143	29	1.263907931716	29	1.2639079317162	29	1.2639079317162
30	1.26383624320367	30	1.26376417145763	30	1.26383624320363	30	1.26383624320367	30	1.26383624320367
31	1.26376412942315	31	1.2636874440721	31	1.26376412942314	31	1.26376412942315	31	1.26376412942314
32	1.2636874188424	32	1.26361056309487	32	1.26368741884239	32	1.26368741884239	32	1.2636874188424
33	1.26361055567576	33	1.2635287989771	33	1.26361055567576	33	1.26361055567576	33	1.26361055567576
34	1.26352879568702	34	1.26344717505892	34	1.26352879568702	34	1.26352879568702	34	1.26352879568702
35	1.26344717444365	35	1.26336033653763	35	1.26344717444365	35	1.26344717444365	35	1.26344717444365
36	1.26336033643385	36	1.26327394735203	36	1.26336033643385	36	1.26336033643385	36	1.26336033643385
37	1.26327394735192	37	1.26318200145463	37	1.26327394735192	37	1.26327394735192	37	1.26327394735192
38	1.26318200141939	38	1.26309083371011	38	1.26318200141939	38	1.26318200141939	38	1.26318200141939
39	1.26309083366413	39	1.26299374866523	39	1.26309083366413	39	1.26309083366413	39	1.26309083366413
40	1.2629937486027	40	1.26289779029929	40	1.2629937486027	40	1.2629937486027	40	1.2629937486027
41	1.26289779026412	41	1.26279553357726	41	1.26289779026412	41	1.26289779026412	41	1.26289779026412
42	1.26279553354655	42	1.26269477165034	42	1.26279553354655	42	1.26279553354655	42	1.26279553354655
43	1.26269477163685	43	1.26258730940849	43	1.26269477163685	43	1.26269477163685	43	1.26269477163685
44	1.26258730939753	44	1.26248172985631	44	1.26258730939753	44	1.26258730939753	44	1.26258730939753
45	1.26248172984803	45	1.26243687484964	45	1.26248172984803	45	1.26248172984802	45	1.26248172984802
46	1.26236902686512	46	1.26236902686332	46	1.26236902686512	46	1.26236902686512	46	1.26236902686512
47	1.26225861452274	47	1.26225861452264	47	1.26225861452274	47	1.26225861452274	47	1.26225861452274
48	1.26214063419946	48	1.26214063419945	48	1.26214063419946	48	1.26214063419946	48	1.26214063419946
49	1.26202537282291	49	1.2620253728229	49	1.26202537282291	49	1.26202537282291	49	1.26202537282291
50	1.26190207716819	50	1.26190207716819	50	1.26190207716819	50	1.26190207716819	50	1.26190207716819
51	1.26178194942357	51	1.26178194942357	51	1.26178194942357	51	1.26178194942357	51	1.26178194942357
52	1.26165329903199	52	1.26165329903199	52	1.26165329903199	52	1.26165329903199	52	1.26165329903199
53	1.2615282864881	53	1.2615282864881	53	1.2615282864881	53	1.2615282864881	53	1.2615282864881
54	1.261394240519	54	1.261394240519	54	1.261394240519	54	1.261394240519	54	1.261394240519
55	1.26126432364222	55	1.26126432364222	55	1.26126432364222	55	1.26126432364222	55	1.26126432364222
56	1.26112483979809	56	1.26112483979809	56	1.26112483979809	56	1.26112483979809	56	1.26112483979809
57	1.26098999794676	57	1.26098999794675	57	1.26098999794676	57	1.26098999794675	57	1.26098999794676
58	1.26084503245086	58	1.26084503245086	58	1.26084503245085	58	1.26084503245086	58	1.26084503245086
59	1.26070524386934	59	1.26070524386934	59	1.26070524386934	59	1.26070524386934	59	1.26070524386934
60	1.26055475144246	60	1.26055475144246	60	1.26055475144246	60	1.26055475144246	60	1.26055475144246
61	1.26040999325474	61	1.26040999325474	61	1.26040999325474	61	1.26040999325474	61	1.26040999325474
62	1.26025392709121	62	1.26025392709121	62	1.26025392709121	62	1.26025392709121	62	1.26025392709121
63	1.2601041752941	63	1.2601041752941	63	1.2601041752941	63	1.2601041752941	63	1.2601041752941
64	1.25994248703684	64	1.25994248703684	64	1.25994248703684	64	1.25994248703684	64	1.25994248703684
65	1.25978771649275	65	1.25978771649274	65	1.25978771649275	65	1.25978771649275	65	1.25978771649275
66	1.25962035620759	66	1.25962035620755	66	1.25962035620759	66	1.25962035620759	66	1.25962035620759
67	1.25946054063689	67	1.25946054063678	67	1.25946054063689	67	1.25946054063689	67	1.25946054063689
68	1.25928745678593	68	1.25928745678543	68	1.25928745678593	68	1.25928745678593	68	1.25928745678593
69	1.2591225687589	69	1.25912256875795	69	1.25912256875891	69	1.2591225687589	69	1.2591225687589
70	1.25894370817296	70	1.2589437081702	70	1.25894370817295	70	1.25894370817295	70	1.25894370817295
71	1.25877371910134	71	1.25877371909831	71	1.25877371910134	71	1.25877371910134	71	1.25877371910134
72	1.25858902695145	72	1.25858902694802	72	1.25858902695145	72	1.25858902695145	72	1.25858902695145
73	1.25841390707958	73	1.25841390707944	73	1.25841390707958	73	1.25841390707958	73	1.25841390707958
74	1.25822332684762	74	1.25822332683318	74	1.25822332684762	74	1.25822332684762	74	1.25822332684762
75	1.25804304524308	75	1.25804304513505	75	1.25804304524308	75	1.25804304524308	75	1.25804304524308
76	1.25784651869133	76	1.25784651787002	76	1.25784651869133	76	1.25784651869133	76	1.25784651869133
77	1.25766104323532	77	1.25766104102467	77	1.25766104323532	77	1.25766104323532	77	1.25766104323532
78	1.25745851037504	78	1.25745850047295	78	1.25745851037504	78	1.25745851037504	78	1.25745851037504
79	1.25726780775219	79	1.25726778835456	79	1.25726780775218	79	1.25726780775219	79	1.25726780775219
80	1.25705920681119	80	1.25705913925998	80	1.25705920681113	80	1.25705920681119	80	1.25705920681119
81	1.25686324249905	81	1.25686313286781	81	1.2568632424988	81	1.25686324249905	81	1.25686324249905
82	1.25664850988817	82	1.25664818783842	82	1.25664850988599	82	1.25664850988816	82	1.25664850988816
83	1.25644724814627	83	1.25644679316231	83	1.2564472481385	83	1.25644724814627	83	1.25644724814627
84	1.25622631842474	84	1.256225149113	84	1.25622631837306	84	1.25622631842474	84	1.25622631842474
85	1.2560197222832	85	1.25601824688277	85	1.25601972213355	85	1.2560197222832	85	1.2560197222832
86	1.25579252812299	86	1.25578914145001	86	1.25579252731631	86	1.25579252812299	86	1.25579252812299
87	1.25558055937074	87	1.25557667449366	87	1.25558055742992	87	1.25558055937074	87	1.25558055937074
88	1.25534703151963	88	1.25533894792069	88	1.25534702285827	88	1.25534703151962	88	1.25534703151963
89	1.25512965069221	89	1.25512107733798	89	1.25512963307554	89	1.25512965069221	89	1.25512965069221
90	1.25488971793574	90	1.25487334512623	90	1.25488965188289	90	1.25488971793574	90	1.25488971793574
91	1.25466688430271	91	1.25465052883004	91	1.25466676941066	91	1.25466688430271	91	1.25466688430271
92	1.25442047342493	92	1.25439152272581	92	1.25442010809305	92	1.25442047342493	92	1.25442047342493
93	1.2541921449768	93	1.25416435519222	93	1.25419159747872	93	1.25419214497679	93	1.2541921449768
94	1.25393918071974	94	1.25389331115882	94	1.25393769548686	94	1.25393918071973	94	1.25393918071974
95	1.25370531415454	95	1.2536621485971	95	1.25370338457028	95	1.25370531415453	95	1.25370531415454
96	1.25344571917639	96	1.25337916605081	96	1.25344122989837	96	1.25344571917638	96	1.25344571917639
97	1.25320626988585	97	1.25314373996312	97	1.25320117169838	97	1.25320626988582	97	1.25320626988585
98	1.25293996471785	98	1.25285006535091	98	1.25292973902781	98	1.2529399647178	98	1.25293996471785
99	1.25269488677305	99	1.25260937195711	99	1.25268464430639	99	1.252694886773	99	1.25269488677305
100	1.25242178977499	100	1.2523075818947	100	1.25240411134151	100	1.2524217897749	100	1.25242178977499
101	1.25217103591175	101	1.25206056360146	101	1.25215548341597	101	1.25217103591167	101	1.25217103591175
102	1.25189106322609	102	1.25175504569683	102	1.25186860291889	102	1.25189106322597	102	1.25189106322609
103	1.25163458482982	103	1.25150438477646	103	1.25161808847155	103	1.25163458482974	103	1.25163458482982
104	1.25134765033437	104	1.25120744432218	104	1.25132952798492	104	1.25134765033427	104	1.25134765033437
105	1.2510853974246	105	1.25098395993629	105	1.25107592535755	105	1.25108539742455	105	1.2510853974246
106	1.25079141268366	106	1.25074018782757	106	1.25078546098815	106	1.25079141268363	106	1.25079141268366
107	1.25052333389811	107	1.25051552719503	107	1.2505221554543	107	1.25052333389811	107	1.25052333389811
108	1.25022220811222	108	1.25022216179575	108	1.25022219825942	108	1.25022220811222	108	1.25022220811222
109	1.24994825069048	109	1.24994372541984	109	1.24994708857611	109	1.24994825069047	109	1.24994825069048
110	1.24963989064443	110	1.24962001281158	110	1.24963422816119	110	1.24963989064439	110	1.24963989064443
111	1.24936000041123	111	1.24933343023321	111	1.24935236893063	111	1.24936000041119	111	1.24936000041123
112	1.24904431042059	112	1.24899038323576	112	1.24902925209023	112	1.2490443104205	112	1.24904431042059
113	1.2487584317687	113	1.24870196107253	113	1.24874485651215	113	1.24875843176863	113	1.2487584317687
114	1.2484353136246	114	1.24834394485835	114	1.24841603022603	114	1.24843531362449	114	1.2484353136246
115	1.24814338949727	115	1.24805196949506	115	1.24812960097459	115	1.24814338949721	115	1.24814338949727
116	1.24781274240949	116	1.24768390174942	116	1.24779742670314	116	1.24781274240942	116	1.24781274240949
117	1.24751471428258	117	1.2473843682028	117	1.24750584579075	117	1.24751471428254	117	1.24751471428258
118	1.24717643482088	118	1.24701153281353	118	1.24716852789747	118	1.24717643482085	118	1.24717643482088
119	1.24687224268451	119	1.24670017412891	119	1.24686848031433	119	1.2468722426845	119	1.24687224268451
120	1.24652622471814	120	1.24632726814409	120	1.24652347199632	120	1.24652622471813	120	1.24652622471814
121	1.24621580705803	121	1.24600084592724	121	1.24621470997729	121	1.24621580705803	121	1.24621580705803
122	1.24586194169332	122	1.24563117832672	122	1.24586127770157	122	1.24586194169332	122	1.24586194169332
123	1.24554523547172	123	1.24528818605683	123	1.24554501273852	123	1.24554523547172	123	1.24554523547172
124	1.24518341098778	124	1.24492332681441	124	1.24518330055849	124	1.24518341098778	124	1.24518341098778
125	1.24486035162401	125	1.24456408706571	125	1.24486032078622	125	1.24486035162401	125	1.24486035162401
126	1.2444904534064	126	1.24420398213488	126	1.24449044115735	126	1.2444904534064	126	1.2444904534064
127	1.24416097475707	127	1.24383023047097	127	1.24416097197329	127	1.24416097475707	127	1.24416097475707
128	1.24378288522946	128	1.2434736186556	128	1.24378288437312	128	1.24378288522946	128	1.24378288522946
129	1.24344691956829	129	1.24308774603985	129	1.24344691941543	129	1.24344691956829	129	1.24344691956829
130	1.24306051812189	130	1.24273264620453	130	1.24306051808733	130	1.24306051812189	130	1.24306051812189
131	1.24271799611922	131	1.24233683802585	131	1.24271799611464	131	1.24271799611922	131	1.24271799611922
132	1.24232315904016	132	1.24198095403366	132	1.24232315903947	132	1.24232315904016	132	1.24232315904016
133	1.24197400974205	133	1.24157655598452	133	1.24197400974199	133	1.24197400974205	133	1.24197400974205
134	1.24157061013641	134	1.24121763924726	134	1.24157061013641	134	1.24157061013641	134	1.24157061013641
135	1.24121476094352	135	1.24080509446801	135	1.24121476094352	135	1.24121476094352	135	1.24121476094352
136	1.24080266866003	136	1.24044143724956	136	1.24080266866003	136	1.24080266866002	136	1.24080266866002
137	1.24044004530607	137	1.24006186403135	137	1.24044004530607	137	1.24044004530607	137	1.24044004530607
138	1.24001912685642	138	1.24001440877463	138	1.24001912685642	138	1.24001912685642	138	1.24001912685642
139	1.2396496533864	139	1.23964956175873	139	1.2396496533864	139	1.2396496533864	139	1.2396496533864
140	1.23921977186311	140	1.23921976647358	140	1.23921977186311	140	1.23921977186311	140	1.23921977186311
141	1.23884337061119	141	1.23884337059473	141	1.23884337061119	141	1.23884337061119	141	1.23884337061119
142	1.23840438560284	142	1.23840438456457	142	1.23840438560284	142	1.23840438560284	142	1.23840438560284
143	1.23802097717002	143	1.23802097631271	143	1.23802097717002	143	1.23802097717002	143	1.23802097717002
144	1.23757274467388	144	1.23757274394631	144	1.23757274467388	144	1.23757274467388	144	1.23757274467388
145	1.23718224790535	145	1.2371822476254	145	1.23718224790535	145	1.23718224790535	145	1.23718224790535
146	1.23672462023728	146	1.23672462009785	146	1.23672462023728	146	1.23672462023728	146	1.23672462023728
147	1.23632695219955	147	1.23632695216227	147	1.23632695219955	147	1.23632695219955	147	1.23632695219955
148	1.23585977790109	148	1.23585977788865	148	1.23585977790109	148	1.23585977790109	148	1.23585977790109
149	1.23545485385892	149	1.23545485385658	149	1.23545485385892	149	1.23545485385892	149	1.23545485385892
150	1.23497797760141	150	1.23497797760091	150	1.23497797760141	150	1.23497797760141	150	1.23497797760141
151	1.23456571099453	151	1.23456571099447	151	1.23456571099453	151	1.23456571099453	151	1.23456571099453
152	1.23407897348031	152	1.23407897348031	152	1.23407897348031	152	1.23407897348031	152	1.23407897348031
153	1.23365927589999	153	1.23365927589999	153	1.23365927589999	153	1.23365927589999	153	1.23365927589999
154	1.23316251376043	154	1.23316251376043	154	1.23316251376043	154	1.23316251376043	154	1.23316251376043
155	1.23273529492585	155	1.23273529492585	155	1.23273529492585	155	1.23273529492585	155	1.23273529492585
156	1.2322283406162	156	1.2322283406162	156	1.2322283406162	156	1.2322283406162	156	1.2322283406162
157	1.23179350835076	157	1.23179350835076	157	1.23179350835076	157	1.23179350835076	157	1.23179350835076
158	1.23127619004167	158	1.23127619004167	158	1.23127619004167	158	1.23127619004167	158	1.23127619004167
159	1.23083365024919	159	1.23083365024919	159	1.23083365024919	159	1.23083365024919	159	1.23083365024919
160	1.23030579171484	160	1.23030579171484	160	1.23030579171484	160	1.23030579171484	160	1.23030579171484
161	1.22985544835567	161	1.22985544835567	161	1.22985544835567	161	1.22985544835567	161	1.22985544835567
162	1.22931686885834	162	1.22931686885834	162	1.22931686885834	162	1.22931686885834	162	1.22931686885834
163	1.22885862392554	163	1.22885862392554	163	1.22885862392554	163	1.22885862392554	163	1.22885862392554
164	1.2283091380965	164	1.2283091380965	164	1.2283091380965	164	1.2283091380965	164	1.2283091380965
165	1.22784289159195	165	1.22784289159195	165	1.22784289159195	165	1.22784289159195	165	1.22784289159195
166	1.22728230930862	166	1.22728230930861	166	1.22728230930862	166	1.22728230930862	166	1.22728230930862
167	1.22680795921923	167	1.22680795921922	167	1.22680795921923	167	1.22680795921923	167	1.22680795921923
168	1.22623608547842	168	1.22623608547831	168	1.22623608547842	168	1.22623608547842	168	1.22623608547842
169	1.22575352775247	169	1.22575352775222	169	1.22575352775247	169	1.22575352775247	169	1.22575352775247
170	1.22517016253956	170	1.22517016253885	170	1.22517016253956	170	1.22517016253956	170	1.22517016253956
171	1.22467929106314	171	1.22467929106278	171	1.22467929106314	171	1.22467929106314	171	1.22467929106314
172	1.22408422921712	172	1.22408422921612	172	1.22408422921712	172	1.22408422921712	172	1.22408422921712
173	1.22358493579085	173	1.22358493576928	173	1.22358493579085	173	1.22358493579085	173	1.22358493579085
174	1.22297796686504	174	1.22297796654067	174	1.22297796686504	174	1.22297796686504	174	1.22297796686504
175	1.22247014118095	175	1.2224701400139	175	1.22247014118095	175	1.22247014118095	175	1.22247014118095
176	1.22185104929924	176	1.22185104158903	176	1.22185104929924	176	1.22185104929924	176	1.22185104929924
177	1.22133457891814	177	1.22133456057911	177	1.22133457891814	177	1.22133457891814	177	1.22133457891814
178	1.22070314262663	178	1.22070305825964	178	1.22070314262662	178	1.22070314262663	178	1.22070314262663
179	1.22017791295567	179	1.22017775497616	179	1.22017791295558	179	1.22017791295567	179	1.22017791295567
180	1.21953390506956	180	1.21953333485673	180	1.21953390506789	180	1.21953390506956	180	1.21953390506956
181	1.21899979934044	181	1.21899890351968	181	1.21899979933187	181	1.21899979934044	181	1.21899979934044
182	1.21834298678593	182	1.21834031661021	182	1.21834298668895	182	1.21834298678593	182	1.21834298678593
183	1.2177998860335	183	1.21779624898817	183	1.21779988567305	183	1.2177998860335	183	1.2177998860335
184	1.21713002968468	184	1.2171208289587	184	1.21713002684689	184	1.21713002968468	184	1.21713002968468
185	1.21657781272626	185	1.21656667909575	185	1.2165778047445	185	1.21657781272626	185	1.21657781272626
186	1.21589466723662	186	1.21587032576628	186	1.21589462145263	186	1.21589466723662	186	1.21589466723662
187	1.21533321065195	187	1.21530634928366	187	1.21533311014864	187	1.21533321065195	187	1.21533321065195
188	1.21463652428051	188	1.21458506429533	188	1.21463609256842	188	1.21463652428051	188	1.21463652428051
189	1.21406570239256	189	1.21401234995297	189	1.21406494916151	189	1.21406570239255	189	1.21406570239256
190	1.2133552168243	190	1.21326489652846	190	1.21335275969085	190	1.21335521682429	190	1.2133552168243
191	1.2127749016809	191	1.21268448134273	191	1.21277145799747	191	1.21277490168089	191	1.2127749016809
192	1.2120503518414	192	1.21191504484085	192	1.21204178594394	192	1.21205035184136	192	1.2120503518414
193	1.21146041319797	193	1.21132817678851	193	1.21145071828676	193	1.21146041319792	193	1.21146041319797
194	1.21072152706191	194	1.21054919725432	194	1.2107033624518	194	1.21072152706183	194	1.21072152706191
195	1.21012183236521	195	1.20996461966045	195	1.21010554337767	195	1.21012183236513	195	1.21012183236521
196	1.20936833075875	196	1.20920415701617	196	1.20934686277084	196	1.20936833075863	196	1.20936833075875
197	1.20875874513193	197	1.20864971610451	197	1.20874514418168	197	1.20875874513185	197	1.20875874513193
198	1.20799034152847	198	1.20792915340979	198	1.20798076174682	198	1.20799034152841	198	1.20799034152847
199	1.20737072775747	199	1.20735681531989	199	1.20736826907898	199	1.20737072775746	199	1.20737072775747
200	1.20658712806682	200	1.20658709163553	200	1.20658712029543	200	1.20658712806682	200	1.20658712806682
201	1.20595734658828	201	1.20594908154397	201	1.20595543589516	201	1.20595734658827	201	1.20595734658828
202	1.20515824893883	202	1.20511384859663	202	1.20514786348147	202	1.20515824893876	202	1.20515824893883
203	1.20451815782964	203	1.20445455051606	203	1.20450479828855	203	1.20451815782956	203	1.20451815782964
204	1.20370325234339	204	1.20357231728804	204	1.20367962682735	204	1.20370325234325	204	1.20370325234339
205	1.20305270731209	205	1.20290246486982	205	1.20303382490651	205	1.20305270731198	205	1.20305270731209
206	1.20222167587223	206	1.20199455625458	206	1.20220093655941	206	1.20222167587212	206	1.20222167587223
207	1.20156053025234	207	1.20130177302865	207	1.2015486171768	207	1.20156053025229	207	1.20156053025234
208	1.20071304626316	208	1.20039263111795	208	1.20070415658502	208	1.20071304626312	208	1.20071304626316
209	1.20004115100875	209	1.19965890062454	209	1.20003738183229	209	1.20004115100874	209	1.20004115100875
210	1.19917687914756	210	1.19876990887521	210	1.19917492660726	210	1.19917687914755	210	1.19917687914756
211	1.1984940828311	211	1.19798255525861	211	1.19849346715501	211	1.1984940828311	211	1.1984940828311
212	1.19761267879195	212	1.19712634134082	212	1.19761246327997	212	1.19761267879194	212	1.19761267879195
213	1.19691882760478	213	1.19628307808221	213	1.19691877877999	213	1.19691882760478	213	1.19691882760478
214	1.19601993783362	214	1.19546188000406	214	1.19601992726768	214	1.19601993783362	214	1.19601993783362
215	1.19531487558919	215	1.19457032770394	215	1.19531487403517	215	1.19531487558919	215	1.19531487558919
216	1.19439813701022	216	1.19377838225886	216	1.19439813684404	216	1.19439813701022	216	1.19439813701022
217	1.19368170515031	217	1.19285224952424	217	1.19368170513884	217	1.19368170515031	217	1.19368170515031
218	1.1927467448832	218	1.19208056117053	218	1.19274674488303	218	1.1927467448832	218	1.1927467448832
219	1.19201878248747	219	1.19114101673002	219	1.19201878248746	219	1.19201878248747	219	1.19201878248747
220	1.19106521755509	220	1.1904084113393	220	1.19106521755508	220	1.19106521755508	220	1.19106521755509
221	1.19032556135408	221	1.19001515900283	221	1.19032556135408	221	1.19032556135408	221	1.19032556135408
222	1.18935299838046	222	1.1893352067851	222	1.18935299838046	222	1.18935299838046	222	1.18935299838046
223	1.1886014827725	223	1.18859893573525	223	1.1886014827725	223	1.1886014827725	223	1.1886014827725
224	1.18760951767066	224	1.18760913429711	224	1.18760951767066	224	1.18760951767066	224	1.18760951767066
225	1.18684597474276	225	1.18684593713361	225	1.18684597474276	225	1.18684597474276	225	1.18684597474276
226	1.18583419239203	226	1.18583419238987	226	1.18583419239203	226	1.18583419239203	226	1.18583419239203
227	1.18505845194534	227	1.18505844978212	227	1.18505845194534	227	1.18505845194534	227	1.18505845194534
228	1.18402642585782	228	1.1840264220968	228	1.18402642585782	228	1.18402642585782	228	1.18402642585782
229	1.18323831543773	229	1.18323831360835	229	1.18323831543773	229	1.18323831543773	229	1.18323831543773
230	1.18218560741353	230	1.18218560655497	230	1.18218560741353	230	1.18218560741353	230	1.18218560741353
231	1.18138495234496	231	1.18138495211153	231	1.18138495234496	231	1.18138495234496	231	1.18138495234496
232	1.18031111211578	232	1.18031111205951	232	1.18031111211578	232	1.18031111211578	232	1.18031111211578
233	1.179497735544	233	1.17949773553472	233	1.179497735544	233	1.179497735544	233	1.179497735544
234	1.17840230040469	234	1.17840230040364	234	1.17840230040469	234	1.17840230040469	234	1.17840230040469
235	1.17757602334194	235	1.17757602334186	235	1.17757602334194	235	1.17757602334194	235	1.17757602334194
236	1.17645851776959	236	1.17645851776958	236	1.17645851776959	236	1.17645851776959	236	1.17645851776959
237	1.17561915914817	237	1.17561915914817	237	1.17561915914817	237	1.17561915914817	237	1.17561915914817
238	1.17447909440829	238	1.17447909440829	238	1.17447909440829	238	1.17447909440829	238	1.17447909440829
239	1.17362647114034	239	1.17362647114034	239	1.17362647114034	239	1.17362647114034	239	1.17362647114034
240	1.17246334487976	240	1.17246334487976	240	1.17246334487976	240	1.17246334487976	240	1.17246334487976
241	1.17159727192437	241	1.17159727192437	241	1.17159727192437	241	1.17159727192437	241	1.17159727192437
242	1.17041056775026	242	1.17041056775026	242	1.17041056775026	242	1.17041056775026	242	1.17041056775026
243	1.16953085818833	243	1.16953085818833	243	1.16953085818833	243	1.16953085818833	243	1.16953085818833
244	1.16832004523302	244	1.16832004523302	244	1.16832004523302	244	1.16832004523302	244	1.16832004523302
245	1.16742651035047	245	1.16742651035047	245	1.16742651035047	245	1.16742651035047	245	1.16742651035047
246	1.16619104282146	246	1.16619104282146	246	1.16619104282145	246	1.16619104282146	246	1.16619104282145
247	1.16528349220131	247	1.1652834922013	247	1.16528349220131	247	1.16528349220131	247	1.16528349220131
248	1.16402280891603	248	1.16402280891599	248	1.16402280891603	248	1.16402280891603	248	1.16402280891603
249	1.16310105053999	249	1.16310105053991	249	1.16310105053999	249	1.16310105053999	249	1.16310105053999
250	1.16181457444483	250	1.1618145744448	250	1.16181457444483	250	1.16181457444483	250	1.16181457444483
251	1.16087841480501	251	1.16087841480044	251	1.16087841480501	251	1.16087841480501	251	1.16087841480501
252	1.15956555247795	252	1.15956555228055	252	1.15956555247795	252	1.15956555247795	252	1.15956555247795
253	1.15861479669938	253	1.15861479569681	253	1.15861479669938	253	1.15861479669938	253	1.15861479669938
254	1.15727493783586	254	1.15727492617803	254	1.15727493783586	254	1.15727493783586	254	1.15727493783586
255	1.15630938981057	255	1.15630935575507	255	1.15630938981057	255	1.15630938981057	255	1.15630938981057
256	1.15494190669192	256	1.15494168023437	256	1.15494190669192	256	1.15494190669192	256	1.15494190669192
257	1.15396136922518	257	1.15396088986373	257	1.15396136922515	257	1.15396136922518	257	1.15396136922518
258	1.15256561616907	258	1.15256343526913	258	1.1525656161671	258	1.15256561616907	258	1.15256561616907
259	1.15156989113881	259	1.15156625361155	259	1.15156989111997	259	1.15156989113881	259	1.15156989113881
260	1.15014520393118	260	1.15013300802419	260	1.15014520339286	260	1.15014520393118	260	1.15014520393118
261	1.1491340924612	261	1.14911726864381	261	1.14913408974132	261	1.1491340924612	261	1.1491340924612
262	1.14767978776901	262	1.14763661260367	262	1.14767975183121	262	1.14767978776901	262	1.14767978776901
263	1.14665309041698	263	1.14660141269045	263	1.14665297939975	263	1.14665309041698	263	1.14665309041698
264	1.14516846518126	264	1.14506478677895	264	1.14516769042142	264	1.14516846518126	264	1.14516846518126
265	1.14412598214241	265	1.14401298189621	265	1.14412441866019	265	1.1441259821424	265	1.14412598214241
266	1.14261031295093	266	1.14243335181397	266	1.14260425994442	266	1.14261031295091	266	1.14261031295093
267	1.14155184427834	267	1.14137638328264	267	1.14154371367345	267	1.1415518442783	267	1.14155184427833
268	1.14000438671733	268	1.13980517707839	268	1.13998753837425	268	1.14000438671725	268	1.14000438671733
269	1.13892973255986	269	1.13878409440437	269	1.13891575262389	269	1.13892973255979	269	1.13892973255986
270	1.13734972054415	270	1.13727284501849	270	1.1373386395966	270	1.13734972054409	270	1.13734972054415
271	1.13625868140313	271	1.13624237846196	271	1.13625589831106	271	1.13625868140311	271	1.13625868140313
272	1.13464532648401	272	1.13464067513649	272	1.1346443318479	272	1.134645326484	272	1.13464532648401
273	1.13353770348965	273	1.13350567430856	273	1.13353055390155	273	1.13353770348961	273	1.13353770348965
274	1.13189019414	274	1.13175176834821	274	1.13186139041643	274	1.13189019413983	274	1.13189019414
275	1.13076578934884	275	1.13056969059052	275	1.13073582436541	275	1.13076578934867	275	1.13076578934884
276	1.12908329022466	276	1.12873808716392	276	1.12904726389588	276	1.12908329022448	276	1.12908329022466
277	1.12794190693909	277	1.12747981648364	277	1.12792101163087	277	1.12794190693899	277	1.12794190693909
278	1.12622355811708	278	1.12567924615126	278	1.12621212353781	278	1.12622355811703	278	1.12622355811708
279	1.12506500122834	279	1.12426972186763	279	1.12506111453332	279	1.12506500122832	279	1.12506500122834
280	1.12330991741862	280	1.12259006936794	280	1.12330896312928	280	1.12330991741861	280	1.12330991741862
281	1.12213399377451	281	1.120993461925	281	1.12213381582231	281	1.12213399377451	281	1.12213399377451
282	1.12034126350816	282	1.11946567564236	282	1.12034124936783	282	1.12034126350816	282	1.12034126350816
283	1.11914778230677	283	1.11771143243394	283	1.11914778142022	283	1.11914778230676	283	1.11914778230676
284	1.11731646709742	284	1.11631108745163	284	1.11731646709738	284	1.11731646709742	284	1.11731646709742
285	1.11610524030834	285	1.11448446808326	285	1.11610524030513	285	1.11610524030834	285	1.11610524030834
286	1.11423437378732	286	1.11319775471757	286	1.11423437378687	286	1.11423437378732	286	1.11423437378732
287	1.11300521660176	287	1.11222152260664	287	1.11300521660174	287	1.11300521660176	287	1.11300521660176
288	1.11109380362625	288	1.1110424841078	288	1.11109380362625	288	1.11109380362625	288	1.11109380362625
289	1.10984653493756	289	1.10983928454007	289	1.10984653493756	289	1.10984653493756	289	1.10984653493756
290	1.1078935506713	290	1.10789299660814	290	1.1078935506713	290	1.1078935506713	290	1.1078935506713
291	1.10662799358733	291	1.10662795993213	291	1.10662799358733	291	1.10662799358733	291	1.10662799358733
292	1.10463238255334	292	1.10463237885293	292	1.10463238255334	292	1.10463238255334	292	1.10463238255334
293	1.10334836494236	293	1.10334835993068	293	1.10334836494236	293	1.10334836494236	293	1.10334836494236
294	1.10130904004739	294	1.10130903769039	294	1.10130904004739	294	1.10130904004739	294	1.10130904004739
295	1.10000639511902	295	1.10000639458077	295	1.10000639511902	295	1.10000639511902	295	1.10000639511902
296	1.09792223664929	296	1.09792223660772	296	1.09792223664929	296	1.09792223664929	296	1.09792223664929
297	1.09660080357212	297	1.09660080356966	297	1.09660080357212	297	1.09660080357212	297	1.09660080357212
298	1.09447065816018	298	1.09447065816018	298	1.09447065816018	298	1.09447065816018	298	1.09447065816018
299	1.09313028271771	299	1.09313028271771	299	1.09313028271771	299	1.09313028271771	299	1.09313028271771
300	1.09095296228014	300	1.09095296228013	300	1.09095296228014	300	1.09095296228014	300	1.09095296228014
301	1.08959349756669	301	1.08959349756669	301	1.08959349756669	301	1.08959349756669	301	1.08959349756669
302	1.08736777821272	302	1.08736777821272	302	1.08736777821272	302	1.08736777821272	302	1.08736777821272
303	1.08598908537093	303	1.08598908537093	303	1.08598908537093	303	1.08598908537093	303	1.08598908537093
304	1.08371370628191	304	1.08371370628191	304	1.08371370628191	304	1.08371370628191	304	1.08371370628191
305	1.08231565528345	305	1.08231565528345	305	1.08231565528345	305	1.08231565528345	305	1.08231565528345
306	1.07998931756343	306	1.07998931756343	306	1.07998931756343	306	1.07998931756343	306	1.07998931756343
307	1.07857178803459	307	1.07857178803459	307	1.07857178803459	307	1.07857178803459	307	1.07857178803459
308	1.0761931535323	308	1.0761931535323	308	1.0761931535323	308	1.0761931535323	308	1.0761931535323
309	1.07475603562594	309	1.07475603562584	309	1.07475603562594	309	1.07475603562593	309	1.07475603562594
310	1.07232372572881	310	1.07232372571756	310	1.07232372572881	310	1.07232372572881	310	1.07232372572881
311	1.07086692104422	311	1.07086692098954	311	1.07086692104422	311	1.07086692104422	311	1.07086692104422
312	1.06837951544507	312	1.06837951487295	312	1.06837951544507	312	1.06837951544507	312	1.06837951544507
313	1.06690293799713	313	1.06690293724502	313	1.06690293799713	313	1.06690293799713	313	1.06690293799713
314	1.06435897343458	314	1.06435897339691	314	1.06435897343458	314	1.06435897343458	314	1.06435897343458
315	1.06286255067355	315	1.0628625416335	315	1.06286255067355	315	1.06286255067355	315	1.06286255067355
316	1.06026051964731	316	1.06026015504725	316	1.06026051964731	316	1.06026051964731	316	1.06026051964731
317	1.05874419353042	317	1.05874310626873	317	1.05874419353042	317	1.05874419353042	317	1.05874419353042
318	1.05608254299317	318	1.05607379300722	318	1.05608254299267	318	1.05608254299317	318	1.05608254299317
319	1.05454627110901	319	1.05453090877254	319	1.05454627109434	319	1.05454627110901	319	1.05454627110901
320	1.05182340113654	320	1.05176249926772	320	1.05182339851174	320	1.05182340113654	320	1.05182340113654
321	1.05026715788308	321	1.05018712404952	321	1.05026714045137	321	1.05026715788308	321	1.05026715788308
322	1.04748142032517	322	1.04729878199886	322	1.04748098502305	322	1.04748142032517	322	1.04748142032517
323	1.04590519814203	323	1.04570469448447	323	1.04590406980634	323	1.04590519814203	323	1.04590519814203
324	1.04305489525654	324	1.04280608001978	324	1.04304874276829	324	1.04305489525651	324	1.04305489525655
325	1.04145870591173	325	1.04128053901259	325	1.04145212262976	325	1.04145870591169	325	1.04145870591173
326	1.03854208898528	326	1.03849876099804	326	1.03853820834505	326	1.03854208898526	326	1.03854208898528
327	1.03692596491648	327	1.03692579811832	327	1.03692594433466	327	1.03692596491648	327	1.03692596491648
328	1.03394123287525	328	1.03382821942892	328	1.03392168224076	328	1.03394123287512	328	1.03394123287525
329	1.03230522858523	329	1.03208756171396	329	1.03227202961837	329	1.03230522858503	329	1.03230522858523
330	1.02925052660022	330	1.02873162381248	330	1.02919105395412	330	1.02925052659991	330	1.02925052660022
331	1.02759472010551	331	1.026744472212	331	1.02755904007454	331	1.02759472010536	331	1.02759472010551
332	1.02446813819723	332	1.02359059981845	332	1.02445577577631	332	1.02446813819719	332	1.02446813819723
333	1.02279263252884	333	1.02103974167337	333	1.02278966036044	333	1.02279263252883	333	1.02279263252884
334	1.01959220417697	334	1.01842452140014	334	1.01959205733737	334	1.01959220417697	334	1.01959220417697
335	1.01789712893121	335	1.01532338002421	335	1.01789712071324	335	1.01789712893121	335	1.01789712893121
336	1.01462082969573	336	1.01321634342312	336	1.0146208296838	336	1.01462082969573	336	1.01462082969573
337	1.01290634263273	337	1.01087970938231	337	1.01290634262829	337	1.01290634263273	337	1.01290634263273
338	1.00955208879376	338	1.00949898373587	338	1.00955208879376	338	1.00955208879376	338	1.00955208879376
339	1.0078183774805	339	1.00781834320732	339	1.0078183774805	339	1.0078183774805	339	1.0078183774805
340	1.00438402470506	340	1.00436902479146	340	1.00438402470506	340	1.00438402470506	340	1.00438402470506
341	1.00263130819886	341	1.00262044982308	341	1.00263130819886	341	1.00263130819886	341	1.00263130819886
342	0.999114650243852	342	0.999108655574683	342	0.999114650243851	342	0.999114650243851	342	0.999114650243851
343	0.997343180811715	343	0.997340998641485	343	0.997343180811715	343	0.997343180811714	343	0.997343180811715
344	0.993741948273335	344	0.993741545127404	344	0.993741948273334	344	0.993741948273335	344	0.993741948273335
345	0.991952013141232	345	0.991951927646647	345	0.991952013141232	345	0.991952013141232	345	0.991952013141232
346	0.988263872262467	346	0.988263867904834	346	0.988263872262468	346	0.988263872262468	346	0.988263872262468
347	0.986455795387867	347	0.986455794966484	347	0.986455795387866	347	0.986455795387867	347	0.986455795387867
348	0.982678346936782	348	0.982678346934886	348	0.982678346936781	348	0.982678346936782	348	0.982678346936782
349	0.980852490796552	349	0.980852490796527	349	0.980852490796552	349	0.980852490796552	349	0.980852490796552
350	0.976983269029553	350	0.976983269029553	350	0.976983269029555	350	0.976983269029554	350	0.976983269029553
351	0.975140036414156	351	0.975140036414156	351	0.975140036414155	351	0.975140036414155	351	0.975140036414155
352	0.971176508139819	352	0.97117650813982	352	0.971176508139821	352	0.97117650813982	352	0.97117650813982
353	0.969316343943427	353	0.969316343943426	353	0.969316343943426	353	0.969316343943427	353	0.969316343943427
354	0.965255907704	354	0.965255907704001	354	0.965255907703999	354	0.965255907704	354	0.965255907704
355	0.963379300698847	355	0.963379300698846	355	0.963379300698847	355	0.963379300698847	355	0.963379300698847
356	0.959219286088121	356	0.959219286082463	356	0.959219286088045	356	0.959219286088121	356	0.959219286088121
357	0.957326770669937	357	0.957326770628406	357	0.957326770669679	357	0.957326770669936	357	0.957326770669937
358	0.953064437807841	358	0.953064435698785	358	0.953064437806827	358	0.953064437807841	358	0.953064437807842
359	0.951156595697732	359	0.951156591713612	359	0.95115659569735	359	0.951156595697732	359	0.951156595697733
360	0.946789134883696	360	0.946789132533224	360	0.946789134883695	360	0.946789134883696	360	0.946789134883696
361	0.944866596770335	361	0.944866585553245	361	0.944866596770334	361	0.944866596770335	361	0.944866596770335
362	0.94039112833917	362	0.940388513387677	362	0.94039112833917	362	0.940391128339169	362	0.940391128339169
363	0.938454575443558	363	0.938448121966103	363	0.938454575443558	363	0.938454575443558	363	0.938454575443558
364	0.933868149849374	364	0.933794297677037	364	0.933868149849368	364	0.933868149849375	364	0.933868149849374
365	0.931918315392908	365	0.931814021624995	365	0.931918315390786	365	0.931918315392908	365	0.931918315392908
366	0.927217913548266	366	0.926838510214535	366	0.927217898887744	366	0.927217913548265	366	0.927217913548266
367	0.925255584103279	367	0.92477007776389	367	0.925255489806376	367	0.925255584103279	367	0.92525558410328
368	0.920438118002453	368	0.919828206409178	368	0.92043410798302	368	0.920438118002412	368	0.920438118002453
369	0.918464134702946	369	0.917955694469399	369	0.918459061067242	369	0.918464134702895	369	0.918464134702946
370	0.913526448359738	370	0.913520721504434	370	0.913526097779035	370	0.913526448359734	370	0.913526448359738
371	0.911541707948588	371	0.911500590429644	371	0.911537929476245	371	0.911541707948556	371	0.911541707948588
372	0.906480578680606	372	0.905847485989879	372	0.906399858845974	372	0.906480578680148	372	0.906480578680606
373	0.904486034368318	373	0.903251336621595	373	0.90442960108299	373	0.904486034368075	373	0.904486034368318
374	0.899298174460872	374	0.898104963981869	374	0.899288824489615	374	0.899298174460853	374	0.899298174460873
375	0.897294836569861	375	0.893597155288835	375	0.897293973203719	375	0.89729483656986	375	0.897294836569861
376	0.891976895353676	376	0.890355058534133	376	0.891976894369608	376	0.891976895353676	376	0.891976895353678
377	0.889965831721217	377	0.886383754392215	377	0.889965821695821	377	0.889965831721217	377	0.889965831721217
378	0.884514398098944	378	0.884417639967824	378	0.884514395296815	378	0.884514398098944	378	0.884514398098943
379	0.882496734211399	379	0.882293130724265	379	0.882496728545373	379	0.882496734211398	379	0.882496734211399
380	0.876908339668281	380	0.876576278916916	380	0.876908339277432	380	0.876908339668281	380	0.87690833966828
381	0.874885258499007	381	0.874689634761052	381	0.874885258485687	381	0.874885258499007	381	0.874885258499008
382	0.869156380633071	382	0.869108275317657	382	0.869156380633072	382	0.869156380633071	382	0.869156380633071
383	0.867129122156636	383	0.867116620439689	383	0.867129122156636	383	0.867129122156636	383	0.867129122156636
384	0.86125618876328	384	0.861255794755848	384	0.861256188763279	384	0.86125618876328	384	0.861256188763279
385	0.85922604911928	385	0.859226022981865	385	0.859226049119276	385	0.85922604911928	385	0.85922604911928
386	0.85320544286411	386	0.853205440709878	386	0.853205442864005	386	0.85320544286411	386	0.85320544286411
387	0.851173773145119	387	0.851173772580958	387	0.851173773145089	387	0.851173773145119	387	0.851173773145119
388	0.845001836857242	388	0.845001836855855	388	0.84500183685722	388	0.845001836857243	388	0.845001836857242
389	0.84297004149718	389	0.842970041497177	389	0.842970041497179	389	0.842970041497179	389	0.842970041497179
390	0.836643084112845	390	0.836643084112845	390	0.836643084112846	390	0.836643084112846	390	0.836643084112845
391	0.834612618854484	391	0.834612618854484	391	0.834612618854484	391	0.834612618854483	391	0.834612618854484
392	0.828126922037948	392	0.828126922037948	392	0.828126922037948	392	0.828126922037947	392	0.828126922037948
393	0.826099291461341	393	0.826099291461341	393	0.826099291461338	393	0.826099291461341	393	0.826099291461341
394	0.819451116926019	394	0.819451116749382	394	0.81945111558621	394	0.819451116926019	394	0.819451116926019
395	0.817427871523379	395	0.817427870657508	395	0.817427867022612	395	0.817427871523379	395	0.817427871523379
396	0.810613469071785	396	0.810613268757678	396	0.81061335912228	396	0.810613469071786	396	0.810613469071786
397	0.808596201858771	397	0.808595918921819	397	0.808596145445244	397	0.80859620185877	397	0.808596201858771
398	0.801611818154358	398	0.801609687954047	398	0.801611816390031	398	0.801611818154358	398	0.801611818154358
399	0.799602160812812	399	0.799601449501468	399	0.799602160770567	399	0.799602160812811	399	0.799602160812812
400	0.792444048890646	400	0.792412384823888	400	0.792444048890525	400	0.792444048890646	400	0.792444048890645
401	0.790443667443576	401	0.790394621553388	401	0.790443667443576	401	0.790443667443576	401	0.790443667443577
402	0.78310809695985	402	0.782479944070701	402	0.78310809695985	402	0.783108096959851	402	0.78310809695985
403	0.781118686985707	403	0.780249295100224	403	0.781118686982171	403	0.781118686985707	403	0.781118686985708
404	0.773601955198494	404	0.772552134763449	404	0.77360118896946	404	0.773601955198491	404	0.773601955198494
405	0.771625236598562	405	0.770540722321071	405	0.771624040718283	405	0.771625236598556	405	0.771625236598563
406	0.763923680063906	406	0.763681062620846	406	0.76390311790488	406	0.763923680063755	406	0.763923680063906
407	0.761961391403803	407	0.76149772984596	407	0.761911547856058	407	0.761961391403437	407	0.761961391403804
408	0.754071398362535	408	0.752814173900882	408	0.753909588223403	408	0.754071398361511	408	0.754071398362536
409	0.752125290816131	409	0.746316371584237	409	0.752113407885752	409	0.752125290816068	409	0.752125290816131
410	0.744043314237622	410	0.742381444169788	410	0.743954736987393	410	0.744043314237369	410	0.744043314237622
411	0.742115145169169	411	0.740610703108888	411	0.742103653809224	411	0.742115145169144	411	0.742115145169169
412	0.733837716408877	412	0.732923327675998	412	0.733834561080578	412	0.733837716408875	412	0.733837716408876
413	0.73192924263649	413	0.730541370510877	413	0.731929206872054	413	0.73192924263649	413	0.73192924263649
414	0.723452985654746	414	0.722934766340811	414	0.723449588230607	414	0.723452985654747	414	0.723452985654746
415	0.721565956445432	415	0.721395608357393	415	0.721565398459642	415	0.721565956445432	415	0.721565956445432
416	0.712887602525612	416	0.712887586539492	416	0.712887602524486	416	0.712887602525612	416	0.712887602525612
417	0.711023752378661	417	0.711023464001133	417	0.711023752374533	417	0.711023752378661	417	0.711023752378661
418	0.702140155273951	418	0.702139788428718	418	0.702140155273949	418	0.702140155273949	418	0.70214015527395
419	0.70030119655546	419	0.700301136257563	419	0.70030119655546	419	0.70030119655546	419	0.70030119655546
420	0.691209347984973	420	0.691209347951384	420	0.691209347984972	420	0.691209347984973	420	0.691209347984973
421	0.689396963481376	421	0.689396963480864	421	0.689396963481376	421	0.689396963481376	421	0.689396963481377
422	0.680094008888677	422	0.680094008888678	422	0.680094008888677	422	0.680094008888677	422	0.680094008888677
423	0.67830984435128	423	0.67830984435128	423	0.67830984435128	423	0.67830984435128	423	0.67830984435128
424	0.6687930988315	424	0.668793098821741	424	0.668793098831478	424	0.6687930988315	424	0.6687930988315
425	0.667038755587033	425	0.667038755554749	425	0.667038755586934	425	0.667038755587033	425	0.667038755587033
426	0.657305719882964	426	0.657305719438401	426	0.657305719882209	426	0.657305719882964	426	0.657305719882964
427	0.655582747586914	427	0.655582743400288	427	0.655582747582797	427	0.655582747586914	427	0.655582747586914
428	0.645631124049793	428	0.645604605060622	428	0.645631123920641	428	0.645631124049794	428	0.645631124049793
429	0.643941013659764	429	0.643924525523369	429	0.643941013557099	429	0.643941013659764	429	0.643941013659764
430	0.633768722067025	430	0.633515194955453	430	0.63376872206665	430	0.633768722067024	430	0.633768722067025
431	0.632112899112512	431	0.632025723240681	431	0.63211289911251	431	0.632112899112512	431	0.632112899112512
432	0.621718092232636	432	0.621393300880562	432	0.621718092232195	432	0.621718092232635	432	0.621718092232635
433	0.620097910455451	433	0.619819958860294	433	0.620097910445449	433	0.620097910455451	433	0.620097910455451
434	0.60947898924921	434	0.608288760565547	434	0.609473585918871	434	0.609478989249153	434	0.609478989249209
435	0.60789572468537	435	0.60408969978777	435	0.607892850156782	435	0.607895724685337	435	0.607895724685369
436	0.597051353033172	436	0.596334417758955	436	0.597032609687923	436	0.597051353032939	436	0.597051353033172
437	0.595506198602498	437	0.594336406401687	437	0.595498223913906	437	0.595506198602404	437	0.595506198602498
438	0.584435317449185	438	0.583197012650581	438	0.584156407337473	438	0.584435317447414	438	0.584435317449184
439	0.582929378113239	439	0.573668844550222	439	0.582848251784871	439	0.582929378112896	439	0.582929378113239
440	0.571631218924475	440	0.570644297491278	440	0.571599611538347	440	0.57163121892445	440	0.571631218924474
441	0.570165507466964	441	0.568208797892923	441	0.570140363981804	441	0.570165507466951	441	0.570165507466963
442	0.558639604895124	442	0.558493381383077	442	0.558616211815337	442	0.558639604895125	442	0.558639604895124
443	0.557215038371665	443	0.557210534074771	443	0.557214457482826	443	0.557215038371664	443	0.557215038371664
444	0.54546124203384	444	0.545276536678856	444	0.545460486385462	444	0.54546124203384	444	0.54546124203384
445	0.544078638930233	445	0.5440434997917	445	0.54407858186878	445	0.544078638930233	445	0.544078638930233
446	0.532097124206374	446	0.532097090725784	446	0.532097124206374	446	0.532097124206374	446	0.532097124206374
447	0.530757202336388	447	0.530757168748387	447	0.530757202336388	447	0.530757202336388	447	0.530757202336388
448	0.518548480101718	448	0.518548480100751	448	0.518548480101718	448	0.518548480101719	448	0.518548480101718
449	0.51725185526706	449	0.517251855266283	449	0.51725185526706	449	0.51725185526706	449	0.51725185526706
450	0.504816780479439	450	0.504816779877791	450	0.504816780479439	450	0.504816780479439	450	0.504816780479439
451	0.503563965906233	451	0.503563965831691	451	0.503563965906233	451	0.503563965906233	451	0.503563965906233
452	0.490903744976108	452	0.4908940976371	452	0.490903744927867	452	0.490903744976108	452	0.490903744976108
453	0.489695151533962	453	0.489692994835434	453	0.48969515150881	453	0.489695151533962	453	0.489695151533962
454	0.476811348411806	454	0.476752895093657	454	0.476811345695327	454	0.476811348411805	454	0.476811348411806
455	0.4756472856135	455	0.475628909154678	455	0.475647285032768	455	0.4756472856135	455	0.4756472856135
456	0.462541826537113	456	0.462189885641598	456	0.462541826537111	456	0.462541826537113	456	0.462541826537113
457	0.461422504309267	457	0.461379148314861	457	0.461422504309266	457	0.461422504309266	457	0.461422504309266
458	0.448097681160959	458	0.447174397274401	458	0.448097681149566	458	0.448097681160959	458	0.448097681160959
459	0.447023212368679	459	0.442020889927276	459	0.447023212364516	459	0.447023212368679	459	0.447023212368679
460	0.43348168460015	460	0.432683808565034	460	0.433475876462294	460	0.433481684600138	460	0.43348168460015
461	0.432452088301833	461	0.430381040535592	461	0.432450472957832	461	0.432452088301829	461	0.432452088301833
462	0.418696883392481	462	0.417890059768744	462	0.418660543757785	462	0.418696883392236	462	0.418696883392481
463	0.417712088794464	463	0.417567490642111	463	0.417710197026854	463	0.417712088794451	463	0.417712088794464
464	0.403746601216931	464	0.402895904911699	464	0.402917526572044	464	0.403746601208565	464	0.403746601216931
465	0.402806452291774	465	0.40141018305786	465	0.402127764909926	465	0.402806452291319	465	0.402806452291774
466	0.388634440966751	466	0.387816551915504	466	0.388043074964511	466	0.388634440965538	466	0.388634440966751
467	0.387738701693413	467	0.384140905630163	467	0.387561805741617	467	0.387738701693319	467	0.387738701693413
468	0.373364285924134	468	0.372622451177398	468	0.373361054672379	468	0.373364285924134	468	0.373364285924134
469	0.372512646103268	469	0.37182935403259	469	0.372512538776662	469	0.372512646103268	469	0.372512646103268
470	0.357940299988737	470	0.357197481547134	470	0.357940187829696	470	0.357940299988738	470	0.357940299988738
471	0.357132381581696	471	0.354651076495137	471	0.357132374760794	471	0.357132381581696	471	0.357132381581696
472	0.342366926916529	472	0.341657387078061	472	0.342366926903378	472	0.342366926916529	472	0.342366926916529
473	0.341602290852468	473	0.338002214240766	473	0.34160229084827	473	0.341602290852468	473	0.341602290852467
474	0.326648888530308	474	0.325974406665569	474	0.326648888530308	474	0.326648888530308	474	0.326648888530308
475	0.325927041921943	475	0.321423682194625	475	0.325927041921943	475	0.325927041921943	475	0.325927041921943
476	0.310791181868725	476	0.310152185392321	476	0.310791181868725	476	0.310791181868726	476	0.310791181868725
477	0.310111585573862	477	0.304849571455656	477	0.310111585573834	477	0.310111585573862	477	0.310111585573862
478	0.294799075246715	478	0.294195681194464	478	0.29479907280574	478	0.294799075246714	478	0.294799075246715
479	0.294161151709628	479	0.288256850218557	479	0.294161149855935	479	0.294161151709628	479	0.294161151709628
480	0.278678103206909	480	0.278110308305074	480	0.27867796843607	480	0.278678103206909	480	0.278678103206909
481	0.278081244510985	481	0.271631775495064	481	0.277902239300259	481	0.278081244510253	481	0.278081244510985
482	0.262434060348751	482	0.261901796182145	482	0.262426003115468	482	0.262434060348398	482	0.262434060348751
483	0.26187763640958	483	0.254960717675242	483	0.251129768436819	483	0.261877636387569	483	0.261877636409579
484	0.246072994029615	484	0.245576149909406	484	0.245771383898573	484	0.246072994029612	484	0.246072994029615
485	0.245556360855944	485	0.238224009478424	485	0.245344014321335	485	0.245556360855943	485	0.245556360855944
486	0.22960119594026	486	0.229139632487069	486	0.229589355688779	486	0.22960119594023	486	0.229601195940259
487	0.229123703888916	487	0.22138680251388	487	0.225169644559486	487	0.229123703887878	487	0.229123703888916
488	0.213025192565169	488	0.212598751758331	488	0.213020541158028	488	0.213025192565169	488	0.213025192565169
489	0.212586194515335	489	0.204376419422066	489	0.21253416472977	489	0.212586194515334	489	0.212586194515335
490	0.196351734546888	490	0.195960246214249	490	0.196351011321138	490	0.196351734546889	490	0.196351734546888
491	0.195950593918933	491	0.18698791350985	491	0.195720780814298	491	0.19595059391893	491	0.195950593918933
492	0.179587784982028	492	0.179231059723193	492	0.179585329603639	492	0.179587784981961	492	0.179587784982028
493	0.179223883526601	493	0.162419271667219	493	0.178685183375684	493	0.179223883519584	493	0.179223883526601
494	0.162740506685276	494	0.145530838887932	494	0.162740430604742	494	0.162740506685276	494	0.162740506685276
495	0.162413251969521	495	0.12857369785528	495	0.162407970692318	495	0.162413251969521	495	0.162413251969521
496	0.145817248466295	496	0.111555850800564	496	0.145817243009323	496	0.145817248466295	496	0.145817248466295
497	0.145526080985959	497	0.0945999775315805	497	0.145525600145348	497	0.145526080985959	497	0.145526080985959
498	0.128825530472754	498	0.0943342179272681	498	0.128825529622443	498	0.128825530472754	498	0.128825530472754
499	0.128569930321619	499	0.0773655330036095	499	0.128569832463003	499	0.128569930321619	499	0.128569930321619
500	0.111773028660809	500	0.0602121723052316	500	0.111773028439821	500	0.111773028660809	500	0.111773028660809
501	0.111552521692314	501	0.0430295095701336	501	0.111552487398165	501	0.111552521692314	501	0.111552521692314
502	0.094667558462035	502	0.025826030812934	502	0.0946675583747294	502	0.0946675584620351	502	0.0946675584620351
503	0.0944817218821866	503	0.00861006475498117	503	0.094481702770344	503	0.0944817218821867	503	0.0944817218821867
504	0.0775170577229758	504	7.34966967473344e-16	504	6.64929241173483e-16	504	1.11302853857126e-15	504	1.00590944504334e-15
505	0.0773655250586345	505	5.94143167839585e-16	505	6.13444606479933e-16	505	7.57605767479775e-16	505	9.20940400017337e-16
506	0.0603295690000807	506	5.77555356444577e-16	506	5.32058132448968e-16	506	6.99082013155192e-16	506	8.33015314283034e-16
507	0.0602120343924465	507	4.38247570093861e-16	507	4.84136892906959e-16	507	6.2783820548836e-16	507	7.3162677503043e-16
508	0.0431132212986829	508	3.55497321099605e-16	508	4.68864417195291e-16	508	6.11713174365318e-16	508	6.97625873519297e-16
509	0.0430294430782245	509	3.46353938725842e-16	509	4.36035971568828e-16	509	5.81781614499021e-16	509	6.56157765235544e-16
510	0.0258762113498357	510	3.27045194700255e-16	510	4.25754930813745e-16	510	5.5730828270532e-16	510	5.66681509985618e-16
511	0.0258260148559452	511	3.23820173511512e-16	511	3.4714389433653e-16	511	5.11295363589472e-16	511	5.62338942999205e-16
512	0.00862678452311004	512	3.04899701685308e-16	512	2.51959537528907e-16	512	4.43590854141822e-16	512	5.62156829820773e-16
513	0.00861006413934343	513	2.52311366342578e-16	513	1.31504597335259e-16	513	4.14202955007912e-16	513	4.71976484914514e-16


==> images/csv/1DChSpecDeflInExactZoom.csv <==
original spectrumX	original spectrumY	inexact deflation (10 ESVD iterations)X	inexact deflation (10 ESVD iterations)Y	inexact deflation (26 ESVD iterations)X	inexact deflation (26 ESVD iterations)Y	inexact deflation (30 ESVD iterations)X	inexact deflation (30 ESVD iterations)Y	after exact deflationX	after exact deflationY
475	0.325927041921943	475	0.321423682194625	475	0.325927041921943	475	0.325927041921943	475	0.325927041921943
476	0.310791181868725	476	0.310152185392321	476	0.310791181868725	476	0.310791181868726	476	0.310791181868725
477	0.310111585573862	477	0.304849571455656	477	0.310111585573834	477	0.310111585573862	477	0.310111585573862
478	0.294799075246715	478	0.294195681194464	478	0.29479907280574	478	0.294799075246714	478	0.294799075246715
479	0.294161151709628	479	0.288256850218557	479	0.294161149855935	479	0.294161151709628	479	0.294161151709628
480	0.278678103206909	480	0.278110308305074	480	0.27867796843607	480	0.278678103206909	480	0.278678103206909
481	0.278081244510985	481	0.271631775495064	481	0.277902239300259	481	0.278081244510253	481	0.278081244510985
482	0.262434060348751	482	0.261901796182145	482	0.262426003115468	482	0.262434060348398	482	0.262434060348751
483	0.26187763640958	483	0.254960717675242	483	0.251129768436819	483	0.261877636387569	483	0.261877636409579
484	0.246072994029615	484	0.245576149909406	484	0.245771383898573	484	0.246072994029612	484	0.246072994029615
485	0.245556360855944	485	0.238224009478424	485	0.245344014321335	485	0.245556360855943	485	0.245556360855944
486	0.22960119594026	486	0.229139632487069	486	0.229589355688779	486	0.22960119594023	486	0.229601195940259
487	0.229123703888916	487	0.22138680251388	487	0.225169644559486	487	0.229123703887878	487	0.229123703888916
488	0.213025192565169	488	0.212598751758331	488	0.213020541158028	488	0.213025192565169	488	0.213025192565169
489	0.212586194515335	489	0.204376419422066	489	0.21253416472977	489	0.212586194515334	489	0.212586194515335
490	0.196351734546888	490	0.195960246214249	490	0.196351011321138	490	0.196351734546889	490	0.196351734546888
491	0.195950593918933	491	0.18698791350985	491	0.195720780814298	491	0.19595059391893	491	0.195950593918933
492	0.179587784982028	492	0.179231059723193	492	0.179585329603639	492	0.179587784981961	492	0.179587784982028
493	0.179223883526601	493	0.162419271667219	493	0.178685183375684	493	0.179223883519584	493	0.179223883526601
494	0.162740506685276	494	0.145530838887932	494	0.162740430604742	494	0.162740506685276	494	0.162740506685276
495	0.162413251969521	495	0.12857369785528	495	0.162407970692318	495	0.162413251969521	495	0.162413251969521
496	0.145817248466295	496	0.111555850800564	496	0.145817243009323	496	0.145817248466295	496	0.145817248466295
497	0.145526080985959	497	0.0945999775315805	497	0.145525600145348	497	0.145526080985959	497	0.145526080985959
498	0.128825530472754	498	0.0943342179272681	498	0.128825529622443	498	0.128825530472754	498	0.128825530472754
499	0.128569930321619	499	0.0773655330036095	499	0.128569832463003	499	0.128569930321619	499	0.128569930321619
500	0.111773028660809	500	0.0602121723052316	500	0.111773028439821	500	0.111773028660809	500	0.111773028660809
501	0.111552521692314	501	0.0430295095701336	501	0.111552487398165	501	0.111552521692314	501	0.111552521692314
502	0.094667558462035	502	0.025826030812934	502	0.0946675583747294	502	0.0946675584620351	502	0.0946675584620351
503	0.0944817218821866	503	0.00861006475498117	503	0.094481702770344	503	0.0944817218821867	503	0.0944817218821867
504	0.0775170577229758	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
505	0.0773655250586345	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
506	0.0603295690000807	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
507	0.0602120343924465	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
508	0.0431132212986829	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
509	0.0430294430782245	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
510	0.0258762113498357	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
511	0.0258260148559452	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
512	0.00862678452311004	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
513	0.00861006413934343	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN


==> images/csv/1DCh_CRAIG.csv <==
deflated 10 smallest valuesX	deflated 10 smallest valuesY	no deflationX	no deflationY
1	0.180827757783686	1	0.996449489748101
2	0.153755173900978	2	0.990146042599222
3	0.140150997874282	3	0.986672762305049
4	0.121731594453471	4	0.98156162123184
5	0.107944428860979	5	0.977180698304047
6	0.0953984200796823	6	0.972859224906617
7	0.0831164298700271	7	0.967989812115896
8	0.0738561939669332	8	0.963899629623036
9	0.0640692793307612	9	0.959001903123292
10	0.0565519511593372	10	0.954686737731789
11	0.0492993675366261	11	0.950036901461369
12	0.04303356057782	12	0.945366077620403
13	0.0377476166582895	13	0.940947325161633
14	0.0327059928026083	14	0.93607361979446
15	0.0287058351059672	15	0.931653893951222
16	0.0248566768044229	16	0.926810877677062
17	0.0216927760590331	17	0.922179208964105
18	0.0188568450963997	18	0.917491453671267
19	0.0163362427636301	19	0.912623387164788
20	0.0142441195214582	20	0.908024544205324
21	0.0122897954498901	21	0.903055914336273
22	0.0106988585923512	22	0.898371486393853
23	0.00923610454233683	23	0.893457220809478
24	0.00799578936528576	24	0.888571949020726
25	0.0069213334210659	25	0.883756220345606
26	0.00595781165876253	26	0.878701184521227
27	0.00516143591352445	27	0.873889792194878
28	0.00443148884521024	28	0.868790293628984
29	0.00382703110957921	29	0.863847497323013
30	0.00328823700541402	30	0.858804407546532
31	0.00282377238847705	31	0.853677099906996
32	0.00242962742028159	32	0.848680952907178
33	0.0020764644822062	33	0.843432212028627
34	0.00178471866466783	34	0.838378223039542
35	0.00152245364585515	35	0.833117125907199
36	0.00130280404148649	36	0.827906226061219
37	0.00111179091707651	37	0.822687720936004
38	0.000945943543553741	38	0.817312848842354
39	0.000807224758872596	39	0.812090344624112
40	0.000683869330819953	40	0.806630761261432
41	0.000581959052252703	41	0.801302194879099
42	0.000492198583814809	42	0.795844338347454
43	0.000416565918755995	43	0.790346892162601
44	0.000352185740874239	44	0.784905087990422
45	0.000296305757274955	45	0.779265873528166
46	0.000250106359760154	46	0.773769852934072
47	0.00020955511210186	47	0.768071671104981
48	0.000176096536389324	48	0.762432344006126
49	0.000147256025851868	49	0.756733900324901
50	0.000122941536983131	50	0.750922990423452
51	0.000102650658794926	51	0.745203727077114
52	8.51640301687561e-05	52	0.739271690498084
53	7.08663687993824e-05	53	0.73344970716906
54	5.8538268183181e-05	54	0.727472189360633
55	4.84106097241493e-05	55	0.721478664804746
56	3.98800302649105e-05	56	0.715483587773333
57	3.2728545747457e-05	57	0.709321057626807
58	2.68778178626045e-05	58	0.703259923471677
59	2.19050103809554e-05	59	0.696991575134026
60	1.78906891344357e-05	60	0.690781551285173
61	1.45065279789132e-05	61	0.684466891695025
62	1.17520173778868e-05	62	0.678063644792498
63	9.49016333158574e-06	63	0.671699056172759
64	7.61814177153174e-06	64	0.665130125558053
65	6.11975550699118e-06	65	0.658647101619077
66	4.87269695633787e-06	66	0.651977890443256
67	3.88293839602726e-06	67	0.645301519506022
68	3.07155453345189e-06	68	0.6385681507959
69	2.42186970081367e-06	69	0.631679609910369
70	1.90387977317942e-06	70	0.624848300539035
71	1.48434064076566e-06	71	0.617792383848053
72	1.15737953696232e-06	72	0.610782770641124
73	8.93169539797137e-07	73	0.603616709424883
74	6.88535727156861e-07	74	0.596368089928978
75	5.26579344094248e-07	75	0.589098997211129
76	4.00305724745489e-07	76	0.581615734727608
77	3.03237773390614e-07	77	0.574182456702894
78	2.27183044861284e-07	78	0.566516915794919
79	1.69988408630109e-07	79	0.55883434345581
80	1.25616470354871e-07	80	0.551025071149975
81	9.24888211741735e-08	81	0.543049442932986
82	6.74505375233953e-08	82	0.53506977714096
83	4.87269253630088e-08	83	0.526822437989151
84	3.50181552066977e-08	84	0.518586400835301
85	2.47968880006333e-08	85	0.510114937878606
86	1.74947949289768e-08	86	0.501536559243954
87	1.21462898942886e-08	87	0.492848776135612
88	8.37323474438661e-09	88	0.483898382621832
89	5.69772339299629e-09	89	0.474927305420162
90	3.82338399748478e-09	90	0.465630923342843
91	2.54337977870324e-09	91	0.45626385348244
92	1.65809659515139e-09	92	0.446645812161031
93	1.0729315865037e-09	93	0.436791193609868
94	6.78992617804902e-10	94	0.426809155003181
95	4.2482842788468e-10	95	0.416436277013618
96	2.60615787583914e-10	96	0.405965153558658
97	1.56841842413535e-10	97	0.395076532694815
98	9.29615325184e-11	98	0.383956031303059
99	5.36360543882659e-11	99	0.37251195533871
100	3.05684326687977e-11	100	0.360610113195738
101	1.69153114731334e-11	101	0.348463638904236
102	9.28810991017927e-12	102	0.335687481712224
103	5.07555342533768e-12	103	0.32257815819822
104	2.94815067553031e-12	104	0.308803562014978
NaN	NaN	105	0.294398447041362
NaN	NaN	106	0.279346389343951
NaN	NaN	107	0.263249476565205
NaN	NaN	108	0.246353094599623
NaN	NaN	109	0.227991769211869
NaN	NaN	110	0.208278597587412
NaN	NaN	111	0.186696954604555
NaN	NaN	112	0.162897144263524
NaN	NaN	113	0.137178980368737
NaN	NaN	114	0.109501730927141
NaN	NaN	115	0.0821078080461568
NaN	NaN	116	0.0567707418077484
NaN	NaN	117	0.036205351687284
NaN	NaN	118	0.0212988322188352
NaN	NaN	119	0.0115967955000039
NaN	NaN	120	0.00593579301270609
NaN	NaN	121	0.00283261641455458
NaN	NaN	122	0.00128990567874123
NaN	NaN	123	0.00055050162379529
NaN	NaN	124	0.000226052318216123
NaN	NaN	125	8.74103463233834e-05
NaN	NaN	126	3.26668711275835e-05
NaN	NaN	127	1.15445705195086e-05
NaN	NaN	128	3.95595587962045e-06
NaN	NaN	129	1.28531062920632e-06
NaN	NaN	130	4.06423151158873e-07
NaN	NaN	131	1.21917665106779e-07
NaN	NaN	132	3.57642734851224e-08
NaN	NaN	133	9.94108249161736e-09
NaN	NaN	134	2.71552067573576e-09
NaN	NaN	135	7.02454935706337e-10
NaN	NaN	136	1.78862254695627e-10
NaN	NaN	137	4.33690060928827e-11
NaN	NaN	138	1.0381477496899e-11
NaN	NaN	139	2.82729331358834e-12
NaN	NaN	140	1.65707977777762e-12


==> images/csv/1DCh_MINRES.csv <==
no deflationX	no deflationY	deflated 10 smallest valuesX	deflated 10 smallest valuesY
1	1	1	0.187811229775613
2	0.998449134806732	2	0.180276459853593
3	0.997879563456022	3	0.177535778786956
4	0.995339147713506	4	0.165462680335183
5	0.995145730113948	5	0.164569925726728
6	0.992355851106156	6	0.151709787857465
7	0.992231673009981	7	0.151169274199352
8	0.989444628242619	8	0.138782934673957
9	0.989296745096894	9	0.138172952269061
10	0.986531831894684	10	0.126401690103966
11	0.986342701220518	11	0.125663382761581
12	0.983607580080925	12	0.114589048550901
13	0.983378613013522	13	0.113750032680325
14	0.980669475439934	14	0.103397046283892
15	0.980406195288775	15	0.102499796157978
16	0.977718437160621	16	0.0928804990216795
17	0.977426263201049	17	0.091962886377085
18	0.974755274802649	18	0.0830793501416647
19	0.974438759779992	19	0.0821713142074994
20	0.971780683041772	20	0.074017290051837
21	0.971443474055653	21	0.0731409949861785
22	0.968795128445399	22	0.0657014543803012
23	0.968440128168432	23	0.0648723954139531
24	0.965798930601159	24	0.0581238885649925
25	0.96542845660327	25	0.0573520705558412
26	0.962792296543184	26	0.0512636235245681
27	0.962408215374287	27	0.0505546665621052
28	0.959775356256032	28	0.0450892065202905
29	0.959379185854368	29	0.0444453253060224
30	0.956748183990025	30	0.0395613571334546
31	0.956341171220819	31	0.0389822093049372
32	0.953710813889363	32	0.0346355339831345
33	0.953293992766879	33	0.0341189367514271
34	0.950663250418765	34	0.0302642425457403
35	0.950237486133539	35	0.0298067626834687
36	0.947605475744308	36	0.0263989864656895
37	0.947171498189466	37	0.0259964121793334
38	0.944537454909074	38	0.0229918223469173
39	0.944095884466143	39	0.0226395290233918
40	0.941459139553082	40	0.0199965241666425
41	0.941010507117865	41	0.0196897481693436
42	0.938370470608441	42	0.0173693937804716
43	0.937915233299351	43	0.0171034293568115
44	0.935271380281006	44	0.0150697706447141
45	0.934809933878438	45	0.014840104670044
46	0.932161793522019	46	0.0130602996051732
47	0.931694482409402	47	0.0128626976682112
48	0.929041629132353	48	0.0113070138355404
49	0.928568754309354	49	0.0111375694294654
50	0.925910800597827	50	0.00977928378554419
51	0.925432626192201	51	0.00963444042601411
52	0.92276921672545	52	0.00844967471247043
53	0.922285975325276	53	0.00832622889061814
54	0.919616782130416	54	0.00729374667194379
55	0.919128679181671	55	0.00718883781124141
56	0.916453397609959	56	0.00628982274485766
57	0.915960615067581	57	0.0062009148371247
58	0.913278960430447	58	0.00541874429119833
59	0.912781659808643	59	0.00534360265867414
60	0.910093364547258	60	0.00466362632218689
61	0.909591689482871	61	0.00460029197693066
62	0.906896500772005	62	0.00400962163588928
63	0.90639057919053	63	0.00395638495487036
64	0.903688256898104	64	0.00344369902377826
65	0.903178202853368	65	0.00339907389148441
66	0.900468517793031	66	0.00295443843886821
67	0.899954433037251	67	0.00291713759261483
68	0.897237165463683	68	0.00253184432857779
69	0.896719140793459	69	0.00250075634198543
70	0.893994079099767	70	0.00216717720428276
71	0.893472195514869	71	0.00214134533360645
72	0.89073913509906	72	0.00185280279884006
73	0.890213464803994	73	0.00183140577233448
74	0.887472207077536	74	0.00158205773660296
75	0.886942814350415	75	0.00156439247105641
76	0.884193165866715	76	0.00134913041778423
77	0.883660107815618	77	0.00133459658513038
78	0.880901879500085	78	0.00114895573357178
79	0.880365206723586	79	0.00113704206386649
80	0.87759821319007	80	0.000977122231531313
81	0.877057970355792	81	0.000967394419053029
82	0.874282029296694	82	0.000829790408327329
83	0.873738255649461	83	0.00082188047962652
84	0.87095318728888	84	0.000703620894937397
85	0.870405917098165	85	0.000697217897426264
86	0.867611543699095	86	0.000595711402534913
87	0.867060806653916	87	0.000590553276892645
88	0.864256952071926	88	0.000503541404798816
89	0.863702773630099	89	0.000499407912124692
90	0.860889262907028	90	0.000424923638158591
91	0.860331664604624	91	0.000421630222111495
92	0.857508323596805	92	0.000357961601694793
93	0.856947323322785	93	0.000355354075896535
94	0.854113978359071	94	0.000301012331085809
95	0.853549590599361	95	0.000298962292241071
96	0.850706068164896	96	0.000252653805296421
97	0.850138304219544	97	0.000251054682406554
98	0.847284430661769	98	0.000211656420540441
99	0.846713298838315	99	0.000210420080021052
100	0.843848900092165	100	0.000176958033700598
101	0.843274405877927	101	0.000176011869018051
102	0.840399307207561	102	0.000147642137422133
103	0.839821453423166	103	0.000146926579974495
104	0.836935479177902	104	0.000122918782149117
105	0.836354266114086	105	0.000122385177512468
106	0.833457239496502	106	0.00010210790713696
107	0.832872665035933	107	0.000101716707487613
108	0.829964407880315	108	8.46247836268421e-05
109	0.829376467605964	109	8.43440131640131e-05
110	0.826456800165505	110	6.99673095405126e-05
111	0.8258654874569	111	6.97712651093227e-05
112	0.822934228198204	112	5.77049268226077e-05
113	0.822339534316722	113	5.75730807258137e-05
114	0.819396499720334	114	4.74689604661297e-05
115	0.818798413884556	115	4.73850366984071e-05
116	0.815843418250344	116	3.89442027556953e-05
117	0.815241927702354	117	3.88954016480434e-05
118	0.812274782958701	118	3.18615877790943e-05
119	0.811669873022107	119	3.1837937350922e-05
120	0.808690388537925	120	2.59918201568759e-05
121	0.8080820426683	121	2.59856353829571e-05
122	0.805090025066992	122	2.11398385386587e-05
123	0.804478224895311	123	2.11452722917015e-05
124	0.801473477869847	124	1.71400090022405e-05
125	0.800858203239461	125	1.71526806659565e-05
126	0.797840527367795	126	1.38519563082026e-05
127	0.797221756365392	127	1.38686460085179e-05
128	0.794190948925496	128	1.11569522312766e-05
129	0.793568657906459	129	1.1175350335039e-05
130	0.79052451269028	130	8.95479009231138e-06
131	0.789898676298777	131	8.97329310433165e-06
132	0.786840983424461	132	7.16108332372574e-06
133	0.786211574608584	133	7.17862859909294e-06
134	0.783140120330322	134	5.70493355776779e-06
135	0.782507110352531	135	5.72086636236377e-06
136	0.779421676867411	136	4.5269204577312e-06
137	0.778785035310509	137	4.54088787467261e-06
138	0.775685400561766	138	3.57737143164211e-06
139	0.775045095330594	139	3.58923844568437e-06
140	0.771931032806654	140	2.81487457156049e-06
141	0.77128703012567	141	2.82465838203675e-06
142	0.76815830865439	142	2.20500273662978e-06
143	0.767510573061265	143	2.21282196841259e-06
144	0.764366956598764	144	1.71922071783053e-06
145	0.763715450934095	145	1.72525673088524e-06
146	0.760556698347581	146	1.33395095648206e-06
147	0.759901383740811	147	1.33841890961676e-06
148	0.756727248584764	148	1.02977639191871e-06
149	0.756068084436366	149	1.03290410579317e-06
150	0.752878314721472	150	7.90761740000265e-07
151	0.752215258681431	151	7.92774736186655e-07
152	0.749009596635594	152	6.03876898205427e-07
153	0.748342604578213	153	6.04988273232613e-07
154	0.745120786398987	154	4.58508273653553e-07
155	0.744449812394009	155	4.58912306558597e-07
156	0.741211567991748	156	3.46045672901785e-07
157	0.740536564271773	157	3.45914267509754e-07
158	0.737281617002773	158	2.59534008542674e-07
159	0.736602533926936	159	2.59015242028571e-07
160	0.733330600315801	160	1.93380493477802e-07
161	0.732647386329649	161	1.92598686047227e-07
162	0.729358175780087	162	1.43109234048116e-07
163	0.728670777371584	163	1.42166074832419e-07
164	0.725363991864781	164	1.0515621796434e-07
165	0.724672353516338	165	1.04132581547348e-07
166	0.721347687296031	166	7.66986427910449e-08
167	0.720651751432451	167	7.56568135739471e-08
168	0.717308890675734	168	5.55133605684916e-08
169	0.716608597607953	169	5.44994498610004e-08
170	0.713247220080828	170	3.98599383393785e-08
171	0.712542507945273	171	3.89063357605186e-08
172	0.70916228264186	172	2.83844644323056e-08
173	0.70845308733528	173	2.75122100273141e-08
174	0.705053674099561	174	2.00407844834034e-08
175	0.704339929209112	175	1.92617841114397e-08
176	0.700920978337965	176	1.40263293595062e-08
177	0.700202615066353	177	1.33453678169735e-08
178	0.696763766892585	178	9.73011515410122e-09
179	0.696040713978008	179	9.14664558096214e-09
180	0.692581598431979	180	6.69086007503503e-09
181	0.691853782062616	181	6.20057078577101e-09
182	0.688374018210928	182	4.56347885438225e-09
183	0.687641361933672	183	4.15965962713588e-09
184	0.684140557493333	184	3.09248349998326e-09
185	0.683402982116447	185	2.76723081815399e-09
186	0.679880732942725	186	2.09103012489571e-09
187	0.679138156432069	187	1.83632149928585e-09
188	0.675594045978164	188	1.4244336304453e-09
189	0.674846383346604	189	1.23297742134638e-09
190	0.671279982093103	190	9.9679530529545e-10
191	0.670527145282669	191	8.6209081248247e-10
192	0.666938010134557	192	7.39024747979206e-10
193	0.66617990789089	193	6.53541920222593e-10
194	0.662567581539701	194	5.97679151868624e-10
195	0.661804119278272	195	5.50156709067218e-10
196	0.658168129526625	196	5.2854707800551e-10
197	0.657399209190089	197	5.05302288849435e-10
198	0.653739068234793	198	4.98101053729218e-10
199	0.652964588140517	199	4.87807036507115e-10
200	0.649279791805779	200	4.85703686902981e-10
201	0.648499646480834	201	4.81469855035139e-10
202	0.644789673370383	202	4.80933083068154e-10
203	0.644003753362879	203	4.79295421551629e-10
204	0.640268063793342	204	4.79180185389411e-10
205	0.639476255409587	205	4.78582460986259e-10
206	0.635714289519918	206	4.78563878037174e-10
207	0.634916474265347	207	4.78358287669569e-10
208	0.631127646792532	NaN	NaN
209	0.630323699603756	NaN	NaN
210	0.626507381662602	NaN	NaN
211	0.625697164462993	NaN	NaN
212	0.621852618072492	NaN	NaN
213	0.621035956561429	NaN	NaN
214	0.617162110882441	NaN	NaN
215	0.61633871617951	NaN	NaN
216	0.612433459366542	NaN	NaN
217	0.611602684643535	NaN	NaN
218	0.60766081292793	NaN	NaN
219	0.606820964626873	NaN	NaN
220	0.602828787011402	NaN	NaN
221	0.601975359218747	NaN	NaN
222	0.597897844092659	NaN	NaN
223	0.59701941707781	NaN	NaN
224	0.592772224406365	NaN	NaN
225	0.591841679293591	NaN	NaN
226	0.587233642556381	NaN	NaN
227	0.586189927126466	NaN	NaN
228	0.580803170786078	NaN	NaN
229	0.579511590397025	NaN	NaN
230	0.572428586238147	NaN	NaN
231	0.570584822290429	NaN	NaN
232	0.559701000535736	NaN	NaN
233	0.556579437821791	NaN	NaN
234	0.536816503715427	NaN	NaN
235	0.530623245921004	NaN	NaN
236	0.489925655575389	NaN	NaN
237	0.476591872826315	NaN	NaN
238	0.393208623310717	NaN	NaN
239	0.367499836990068	NaN	NaN
240	0.237647083188847	NaN	NaN
241	0.206099050843017	NaN	NaN
242	0.094495685451914	NaN	NaN
243	0.0754969482259392	NaN	NaN
244	0.0260886996902415	NaN	NaN
245	0.019729523332327	NaN	NaN
246	0.0057591732342993	NaN	NaN
247	0.00424262103558047	NaN	NaN
248	0.00111852689214601	NaN	NaN
249	0.000842608519286336	NaN	NaN
250	0.000210516770495208	NaN	NaN
251	0.000184785362244311	NaN	NaN
252	4.5968835512617e-05	NaN	NaN
253	5.13796585598647e-05	NaN	NaN
254	1.2765706421282e-05	NaN	NaN
255	1.67197367208835e-05	NaN	NaN
256	3.99527319447726e-06	NaN	NaN
257	5.6318203894669e-06	NaN	NaN
258	1.25303625781145e-06	NaN	NaN
259	1.85030591783445e-06	NaN	NaN
260	3.80406019031443e-07	NaN	NaN
261	5.85784851801246e-07	NaN	NaN
262	1.11208432354488e-07	NaN	NaN
263	1.78524975552451e-07	NaN	NaN
264	3.13109148402307e-08	NaN	NaN
265	5.24110756452114e-08	NaN	NaN
266	8.49789801654512e-09	NaN	NaN
267	1.48346897664478e-08	NaN	NaN
268	2.22543395802469e-09	NaN	NaN
269	4.0515175827651e-09	NaN	NaN
270	5.62979355538744e-10	NaN	NaN
271	1.0685212522354e-09	NaN	NaN
272	1.38027939653032e-10	NaN	NaN
273	2.72475202985396e-10	NaN	NaN
274	3.41375997130046e-11	NaN	NaN
275	6.78640967207484e-11	NaN	NaN
276	1.26420783179734e-11	NaN	NaN
277	1.89707273241829e-11	NaN	NaN
278	1.03326583044716e-11	NaN	NaN
279	1.0846214523611e-11	NaN	NaN


==> images/csv/ESVpresenceCoefFilt1DCh.csv <==
data1X	data1Y
1	2.59434687225184e-05
2	7.78326197542873e-05
3	0.000129728411017793
4	0.000181635267519595
5	0.000233557611457411
6	0.000285499861120162
7	0.000337466429754436
8	0.000389461724398053
9	0.000441490144725688
10	0.000493556081850552
11	0.000545663917026393
12	0.000597818020424452
13	0.000650022749831473
14	0.000702282449300486
15	0.000754601447740441
16	0.000806984057474088
17	0.000859434572732043
18	0.000911957268094106
19	0.000964556396860213
20	0.00101723618931812
21	0.00107000085102548
22	0.00112285456086726
23	0.00117580146918064
24	0.00122884569565233
25	0.00128199132720824
26	0.00133524241578695
27	0.00138860297591699
28	0.0014420769822544
29	0.00149566836703831
30	0.00154938101724236
31	0.00160321877176273
32	0.0016571854183926
33	0.00171128469050475
34	0.00176552026382735
35	0.00181989575285224
36	0.00187441470708778
37	0.00192908060716387
38	0.00198389686064045
39	0.0020388667977105
40	0.00209399366660468
41	0.00214928062873745
42	0.00220473075360561
43	0.00226034701343154
44	0.00231613227756828
45	0.00237208930653809
46	0.00242822074570387
47	0.00248452911874048
48	0.00254101682063531
49	0.00259768611036447
50	0.00265453910327646
51	0.00271157776288699
52	0.00276880389232727
53	0.00282621912539103
54	0.002883824916997
55	0.00294162253323368
56	0.0029996130408419
57	0.00305779729609558
58	0.00311617593316762
59	0.00317474935186609
60	0.00323351770465704
61	0.00329248088304918
62	0.00335163850323815
63	0.00341098989095831
64	0.00347053406561132
65	0.00353026972356493
66	0.00359019522035133
67	0.00365030855213057
68	0.00371060733611257
69	0.00377108878993992
70	0.0038317497099556
71	0.00389258644822072
72	0.00395359488849432
73	0.00401477042076691
74	0.00407610791452512
75	0.00413760169056288
76	0.00419924549120889
77	0.00426103244905331
78	0.0043229550539446
79	0.00438500511821339
80	0.0044471737400212
81	0.00450945126472868
82	0.00457182724420312
83	0.00463429039390855
84	0.00469682854761233
85	0.00475942860973774
86	0.00482207650503897
87	0.00488475712560921
88	0.00494745427488166
89	0.00501015060871014
90	0.00507282757320211
91	0.0051354653390181
92	0.00519804273220747
93	0.00526053716113999
94	0.00532292453950258
95	0.00538517920499888
96	0.00544727383354867
97	0.00550917934879524
98	0.00557086482647158
99	0.00563229739357214
100	0.00569344212180934
101	0.0057542619153022
102	0.00581471739182575
103	0.00587476675747184
104	0.00593436567428629
105	0.00599346712050144
106	0.00605202124289881
107	0.00610997520083913
108	0.00616727300153114
109	0.00622385532600517
110	0.00627965934522523
111	0.00633461852576098
112	0.00638866242456171
113	0.0064417164719236
114	0.00649370174221414
115	0.00654453471166644
116	0.00659412700214698
117	0.00664238511048551
118	0.00668921012236281
119	0.00673449740984016
120	0.00677813631166263
121	0.00682000979528844
122	0.00685999409960308
123	0.00689795835733002
124	0.00693376419573492
125	0.00696726531466061
126	0.00699830704057729
127	0.00702672585499189
128	0.0070523488961921
129	0.00707499343267682
130	0.00709446630669735
131	0.00711056334624803
132	0.00712306874380641
133	0.0071317544002801
134	0.00713637923181519
135	0.00713668843806829
136	0.0071324127295869
137	0.00712326751230668
138	0.00710895202708823
139	0.00708914844198439
140	0.00706352089502798
141	0.00703171448517571
142	0.00699335420898924
143	0.00694804384073544
144	0.00689536475343337
145	0.00683487467837766
146	0.00676610640057573
147	0.00668856638787867
148	0.00660173335148524
149	0.00650505673514226
150	0.0063979551313608
151	0.00627981462230121
152	0.0061499870435701
153	0.00600778816941975
154	0.00585249581779747
155	0.00568334787471666
156	0.00549954023702269
157	0.00530022467361263
158	0.00508450660592709
159	0.00485144280852877
160	0.00460003903200709
161	0.00432924755108225
162	0.00403796464167186
163	0.00372502799176923
164	0.00338921405263032
165	0.0030292353376607
166	0.00264373767782782
167	0.00223129744480414
168	0.00179041875371323
169	0.00131953066010616
170	0.000816984367256787
171	0.000281050462008312
172	0.000290083800419439
173	0.000898317140456864
174	0.00154563680235549
175	0.00223412098059984
176	0.00296594109640691
177	0.00374336389500744
178	0.0045687533335904
179	0.00544457222913127
180	0.00637338363595734
181	0.00735785192402449
182	0.00840074353117787
183	0.00950492736646737
184	0.0106733748467359
185	0.0119091595559166
186	0.0132154565253735
187	0.0145955411451106
188	0.0160527877299327
189	0.0175906677808903
190	0.0192127480027586
191	0.0209226881605164
192	0.0227242388842786
193	0.0246212395613571
194	0.0266176164860733
195	0.0287173814736848
196	0.030924631182414
197	0.0332435474278296
198	0.0356783988154267
199	0.0382335440607276
200	0.0409134374099327
201	0.0437226366176853
202	0.0466658139827691
203	0.0497477709849844
204	0.0529734571090589
205	0.0563479934838961
206	0.0598767020076269
207	0.0635651406745118
208	0.0674191458688596
209	0.071444882447659
210	0.0756489025022653
211	0.0800382137746798
212	0.0846203588128184
213	0.0894035060898927
214	0.094396554494513
215	0.0996092528341514
216	0.105052336298157
217	0.110737682214999
218	0.116678487935674
219	0.122889474305071
220	0.129387118981856
221	0.13618992487828
222	0.143318730269216
223	0.150797068738837
224	0.158651589193871
225	0.166912548800167
226	0.175614395075937
227	0.184796457739174
228	0.194503776590092
229	0.204788099173069
230	0.215709091850693
231	0.227335821152836
232	0.239748580139714
233	0.253041158945128
234	0.267323692428649
235	0.282726265114201
236	0.299403520606453
237	0.317540619097565
238	0.337361027490031
239	0.359136836117704
240	0.383202613222077
241	0.409974298517902
242	0.439975411976136
243	0.473874109663671
244	0.512536711328606
245	0.557106924136367
246	0.609126403858327
247	0.670724211912734
248	0.744925933659598
249	0.836181002488334
250	0.95131188834878
251	1.10133946612899
252	1.30529970164671
253	1.59914926014412
254	2.05993788190443
255	2.88799447241936
256	4.81785757423009
257	14.4603715618764


==> images/csv/ESVpresenceCoefFiltIFISSCh20.csv <==
data1X	data1Y
1	0.000345550677752568
2	0.00217077010661006
3	0.00119596820922259
4	0.00405702946820099
5	0.00366793124873621
6	0.00465315702743142
7	0.00717629443624043
8	0.00136061826182492
9	0.00640634500359677
10	0.00602200100602816
11	0.00324266165228552
12	0.00815369337837024
13	0.00729033916591096
14	0.000122630992231567
15	0.00375917902368077
16	0.00523301972399031
17	0.00333128299250733
18	0.00283053420256635
19	0.00114316394626032
20	0.00511393889867507
21	0.0112270108272721
22	0.0154123154689744
23	0.0191818329037832
24	0.0228087507858189
25	0.0264061677313478
26	0.0300417452274775
27	0.0337671858232894
28	0.0376289735072614
29	0.0416733328989901
30	0.0459488988151322
31	0.0505078461302287
32	0.0554041121285364
33	0.0606802589193055
34	0.0662799045972637
35	0.0706599670801383
36	0.0357175326350516
37	0.0762355515969633
38	0.0875160891264192
39	0.0959112860907497
40	0.103745797755932
41	0.109245227664697
42	0.108233048595636
43	0.0938171255561239
44	0.0543470402428454
45	0.00304110108634569
46	0.0123329195357457
47	0.00319221531216806
48	0.0185716244050824
49	0.0108787546634765
50	0.0230851939523386
51	0.00866457212432339
52	0.0182711447530316
53	0.0220037209808574
54	0.00404648285606431
55	0.0214922224188338
56	0.0250988691047503
57	0.034965875506094
58	0.0255825507585575
59	0.0256182153609746
60	0.0266194786269332
61	0.0194206370592648
62	0.0172635829663929
63	0.0142018882678631
64	0.0320804672023404
65	0.0205785021184307
66	0.0206020917264155
67	0.0230273995054913
68	0.0201598415839924
69	0.0201366953517817
70	0.00809615318379177
71	0.00305468741326524
72	0.00115920033110226
73	0.0111604939004291
74	0.0288188062090865
75	0.0575517095327555
76	0.0366905945375218
77	0.0244821417239854
78	0.0903723532243111
79	0.0345525898638021
80	0.0554344543909164
81	0.117758685314717
82	0.00702513673913616
83	0.120238070403218
84	0.0965699626323261
85	0.0179730815698384
86	0.170967033911209
87	0.036284996146317
88	0.163363138652596
89	0.0807707551649929
90	0.0793402311122256
91	0.15003996150093
92	0.00289334166501024
93	0.148613906706521
94	0.00478605475129675
95	0.12469007607535
96	0.00982394223933979
97	0.0741964916354864
98	0.0669064966778325
99	0.0427496320681005
100	0.00304919505886077
101	0.0843637458714162
102	0.00132123366363971
103	0.0701787963443545
104	0.00606472975951516
105	0.056485404940055
106	0.0133980018815094
107	0.0424060355782448
108	0.021166158642959
109	0.0239521924294339
110	0.0311367574164345
111	0.00131465363818287
112	0.0104712799693215
113	0.00371291961566709
114	0.0221678018963065
115	0.0186073948866205
116	0.0192724371888839
117	0.00379021479404912
118	0.0482339234154811
119	0.00813377796049557
120	0.0177085529530344
121	0.0279397957340577
122	0.0486182346613899
123	0.0218155699373715
124	0.00524670067896632
125	0.0206363378703727
126	0.0504433718932233
127	0.060503129050154
128	0.00262844616052777
129	0.0139565720226577
130	0.0243141793918583
131	0.0260444412619979
132	0.0814815606748254
133	0.0297094398103474
134	0.00473519033559668
135	0.0119921504036333
136	0.0372734202911642
137	0.0904449181268283
138	0.00401089418936454
139	0.0258430411921753
140	0.00702206587187173
141	0.0168282295743493
142	0.0865656771699759
143	0.0335725501962958
144	0.00744863898304066
145	0.0023094759029389
146	0.0762381179169383
147	0.0170489149770428
148	0.00865100226345332
149	0.0358233218219297
150	0.0433823561318263
151	0.0427969451333152
152	0.00851298668939643
153	0.0193696069529687
154	0.0132643812626822
155	0.00700441366167465
156	0.00274515182272093
157	0.0327047285960115
158	0.0162611827879563
159	0.082234922709891
160	0.125826760999325
161	0.0680731929906148
162	0.136120664474734
163	0.110399503157706
164	0.0387359794282298
165	0.104490241030546
166	0.0298292632547401
167	0.0328172442188484
168	0.0615248901026293
169	0.0129864880805162
170	0.035881774402784
171	0.0226499175208179
172	0.0232848862471597
173	0.0144495273975849
174	0.00340026158317678
175	0.000708366665681457
176	0.0171280608474724
177	0.000667864400869215
178	0.00638752467771934
179	0.0263213837151539
180	0.00849249347150933
181	0.00402156314258194
182	0.026595663182174
183	0.0305232508574371
184	0.0145533212573191
185	0.00143447156685748
186	0.0150780046778244
187	0.0345932140275484
188	0.040863547232584
189	0.0269556631053167
190	0.0566792850002121
191	0.0234320267709275
192	0.0088003936641164
193	0.00997610705632965
194	0.00304959530350923
195	0.00617839652789138
196	0.00825492592832935
197	0.0295586802989053
198	0.000363713275624755
199	0.00597928961574221
200	0.0692441265861882
201	0.0126119735949556
202	0.100214345791498
203	0.0100178187402702
204	0.0117387055185232
205	0.00466191007325476
206	0.0050156661081679
207	0.01967740512658
208	0.0355099195446916
209	0.0484962863082413
210	0.125802620173945
211	0.0556140652881548
212	0.0336455764446056
213	0.018720684546322
214	0.0262039072301044
215	0.00670081836184485
216	0.0141192863633093
217	0.0220213848772976
218	0.0192485287645674
219	0.0750189393419908
220	0.135718160121422
221	0.0504909933601404
222	0.0324082789772621
223	0.0287200836220784
224	0.00239922337380535
225	0.00365868344597972
226	0.019756243143929
227	0.0362041575208821
228	0.129766198376421
229	0.0174836803297214
230	0.09286575223189
231	0.0193837281068565
232	0.00774722919032414
233	0.0135596105841724
234	0.0243378677006134
235	0.0519657790306739
236	0.139078217197172
237	0.00617434024390212
238	0.000733460389361997
239	0.00828078543127668
240	0.0466455562731326
241	0.125160389111067
242	0.0160134936816372
243	0.000932643291957008
244	0.0156640025185972
245	0.116121373087274
246	0.0207031208414035
247	0.0930832351527853
248	0.0455812335331501
249	0.0127873705955822
250	0.0973213415984006
251	0.0150069739322786
252	0.0579130787667809
253	0.0129949446585869
254	0.00336114352547298
255	0.0285407599927703
256	0.00624730879663852
257	0.0217414122618274
258	0.0170034865461356
259	0.0115756829659592
260	0.0121644219237409
261	0.00243067553204504
262	0.00865994233700824
263	0.00582838004824211
264	5.63684333940683e-05
265	0.00633687443326507
266	0.00148661717876239
267	0.00206002149826563
268	0.000285522598383845
269	0.00286919813230684
270	0.00387819679855709
271	0.0228021958136386
272	0.394593109479915
273	0.00485776662735378
274	0.0138468576295276
275	0.000919863070733292
276	0.00479092400847318
277	0.000848511696786507
278	0.00151678901557744
279	0.00014692294775783
280	8.16906666951608e-05
281	0.000473585036298764
282	0.00100891584672628
283	0.00146172814925793
284	0.00157308710654853
285	0.00181823243016138
286	0.00183638206528145
287	0.0032066211844215
288	0.00805065378967325
289	0.0237295244021158
290	0.0151138893197207
291	8.51555133423218e-05
292	0.0288519644453312
293	0.0369636515204315
294	0.0064029887274138
295	0.0743368387172319
296	0.00278360390466904
297	0.00802325246400607
298	0.00533429239319625
299	0.00719916843164139
300	0.0294403601601571
301	0.0975818277431783
302	0.0240832872639201
303	0.0975240725737925
304	0.00421690331573218
305	0.000232212014911571
306	0.00226522399930491
307	0.00217529782440219
308	0.00100499196490672
309	0.00514093049818302
310	0.000929065644652623
311	0.00785255001879606
312	0.105869451233414
313	0.0158618281706078
314	0.005993310062933
315	0.0103836775601416
316	0.187515155711415
317	0.00920005810170617
318	0.00822698094327351
319	0.0494916468459909
320	0.00011996074952279
321	0.00112797280152011
322	0.0046301000563021
323	0.0338841463148215
324	0.00310385395097121
325	0.0192719921990157
326	0.000762503022542388
327	0.0112653377142394
328	0.1022708224859
329	0.0420890260362004
330	0.307370183086429
331	0.0329312440294077
332	0.0176911633194469
333	0.0326342258781728
334	0.00562431224251808
335	0.00785012121819491
336	0.00111310815239836
337	0.00560531787730938
338	0.0132587238206451
339	0.00194281095587109
340	0.0164711744312281
341	0.00700623751731198
342	0.102156606012568
343	0.00491012995491771
344	0.161304704381522
345	6.99256867634952e-05
346	0.167052385679138
347	0.00996780514178515
348	0.171410515900041
349	0.016148990407044
350	0.195713340121535
351	0.0123956844378731
352	0.181171491824998
353	0.00183865706840845
354	0.0942526919645509
355	0.00669072614714997
356	0.0491139641264488
357	0.00932883047000438
358	0.000364434164947063
359	0.00716424025025339
360	0.000532723910806059
361	0.000780801887695661
362	0.00330866151486936
363	0.00138631931475989
364	0.00475201213578552
365	0.0271205811432078
366	0.0015384382602935
367	0.00123787031782497
368	0.00180767697714684
369	0.0333249605166693
370	0.00112450018771073
371	0.001248627924029
372	0.000242392705355997
373	0.0606940771717436
374	0.0771202249323191
375	0.166904668675166
376	0.445155808193573
377	0.0787023587460611
378	0.34021761452451
379	0.110620463845576
380	0.0387962602495299
381	0.0252256562225347
382	0.00586290781961983
383	0.00478911114885308
384	0.00208383458405782
385	0.0121581092396531
386	0.0391222720230189
387	0.0625748763806479
388	0.0597923637682073
389	0.0710702854669883
390	0.0796058432401315
391	0.115303683609113
392	0.174132029780168
393	0.457243609276927
394	0.634650050845516
395	0.211192572968189
396	0.102309486288077
397	0.0532288150315265
398	0.0383112924879572
399	0.0217245585296015
400	0.0170860890562292
401	0.00805623455799553
402	0.00641265395662074
403	0.000430708879047008
404	0.000255299297001758
405	0.00390598192594478
406	0.00255735477016001
407	0.00348000750475558
408	0.0174799539463165
409	0.040472426706302
410	0.0195042057890596
411	0.0141283055874006
412	0.0151058406162948
413	0.0123494687094934
414	0.01335481535846
415	0.0103359963080129
416	0.0103781467406049
417	0.00702721347357935
418	0.00576748247007653
419	0.00250795714231806
420	0.0172668195225717
421	1.2832835681082
422	0.324015120245207
423	2.18552953612182
424	6.74540524690621


==> images/csv/ESVpresenceCoefFull1DCh.csv <==
data1X	data1Y
1	2.59434687225184e-05
2	8.49927767054837e-15
3	7.78326197542873e-05
4	7.91803688587889e-15
5	0.000129728411017793
6	8.36136715420821e-16
7	0.000181635267519595
8	7.11843778367083e-15
9	0.000233557611457411
10	2.15279183368722e-15
11	0.000285499861120162
12	1.59139194877422e-14
13	0.000337466429754436
14	2.28163841986539e-14
15	0.000389461724398053
16	1.46349946050783e-14
17	0.000441490144725688
18	7.80625564189563e-15
19	0.000493556081850552
20	2.03994807157493e-14
21	0.000545663917026393
22	2.41109215926016e-14
23	0.000597818020424452
24	2.27942664743352e-15
25	0.000650022749831473
26	1.01134378649448e-14
27	0.000702282449300486
28	1.53523027623947e-16
29	0.000754601447740441
30	5.53810469705596e-15
31	0.000806984057474088
32	2.28810026481341e-15
33	0.000859434572732043
34	8.70310767897564e-15
35	0.000911957268094106
36	2.27595720048157e-15
37	0.000964556396860213
38	9.92955717649124e-15
39	0.00101723618931812
40	5.53376788836601e-15
41	0.00107000085102548
42	2.58126853225349e-15
43	0.00112285456086726
44	3.30464822173582e-15
45	0.00117580146918064
46	6.53990750443256e-16
47	0.00122884569565233
48	2.76341449723105e-15
49	0.00128199132720824
50	3.02882718905551e-15
51	0.00133524241578695
52	5.68295410730002e-15
53	0.00138860297591699
54	4.91967577787022e-15
55	0.0014420769822544
56	4.44089209850063e-15
57	0.00149566836703831
58	6.11663497629422e-15
59	0.00154938101724236
60	1.31769595235198e-14
61	0.00160321877176273
62	1.06893660589691e-14
63	0.0016571854183926
64	9.69710423071035e-16
65	0.00171128469050475
66	2.91780488659299e-15
67	0.00176552026382735
68	1.40686073901719e-14
69	0.00181989575285224
70	1.01030295240889e-14
71	0.00187441470708778
72	1.00613961606655e-16
73	0.00192908060716387
74	5.21110932183433e-15
75	0.00198389686064045
76	7.75768338456828e-15
77	0.0020388667977105
78	5.9535709695524e-15
79	0.00209399366660468
80	4.13905021368066e-15
81	0.00214928062873745
82	1.00024155624823e-14
83	0.00220473075360561
84	3.67414432211888e-15
85	0.00226034701343154
86	1.10640663297801e-14
87	0.00231613227756828
88	2.47891984717086e-14
89	0.00237208930653809
90	9.24954557390834e-15
91	0.00242822074570387
92	8.63545346341255e-15
93	0.00248452911874048
94	5.14518982974721e-15
95	0.00254101682063531
96	4.75314232417645e-16
97	0.00259768611036447
98	1.96509475358653e-14
99	0.00265453910327646
100	3.69357322504982e-14
101	0.00271157776288699
102	1.59768032137464e-14
103	0.00276880389232727
104	2.38351005599213e-15
105	0.00282621912539103
106	8.6840257207399e-15
107	0.002883824916997
108	1.17579557201708e-14
109	0.00294162253323368
110	1.35239042187152e-14
111	0.0029996130408419
112	9.29811783123569e-16
113	0.00305779729609558
114	2.1094237467878e-15
115	0.00311617593316762
116	3.23005511226881e-15
117	0.00317474935186609
118	8.1150364206195e-15
119	0.00323351770465704
120	1.14665221762067e-14
121	0.00329248088304918
122	1.61502755613441e-14
123	0.00335163850323815
124	2.59271770719494e-14
125	0.00341098989095831
126	3.50969253659628e-14
127	0.00347053406561132
128	2.93758073421913e-14
129	0.00353026972356493
130	9.36750677027476e-16
131	0.00359019522035133
132	2.00603422761958e-14
133	0.00365030855213057
134	2.40189812483749e-14
135	0.00371060733611257
136	1.93803306736129e-14
137	0.00377108878993992
138	1.10779441175879e-14
139	0.0038317497099556
140	2.74433253899531e-15
141	0.00389258644822072
142	1.84227633148737e-15
143	0.00395359488849432
144	1.91097138113605e-14
145	0.00401477042076691
146	6.8590966240123e-15
147	0.00407610791452512
148	1.7499890425654e-14
149	0.00413760169056288
150	7.10889680455296e-15
151	0.00419924549120889
152	6.9111383282916e-15
153	0.00426103244905331
154	4.57966997657877e-15
155	0.0043229550539446
156	3.58046925441613e-15
157	0.00438500511821339
158	2.35228503342455e-15
159	0.0044471737400212
160	2.11775041947249e-14
161	0.00450945126472868
162	2.64718802434061e-14
163	0.00457182724420312
164	1.81590853465252e-14
165	0.00463429039390855
166	1.30034871759221e-14
167	0.00469682854761233
168	1.46133105616286e-14
169	0.00475942860973774
170	6.45664077758568e-15
171	0.00482207650503897
172	1.53002610581154e-15
173	0.00488475712560921
174	2.48759346455074e-15
175	0.00494745427488166
176	7.64666108210577e-15
177	0.00501015060871014
178	8.50361447923831e-15
179	0.00507282757320211
180	7.69176389248116e-15
181	0.0051354653390181
182	1.0998146837693e-15
183	0.00519804273220747
184	1.37043154602168e-15
185	0.00526053716113999
186	7.72298891504875e-15
187	0.00532292453950258
188	7.5321693326913e-15
189	0.00538517920499888
190	1.57165946923499e-15
191	0.00544727383354867
192	4.64905891561784e-15
193	0.00550917934879524
194	1.62196645003831e-14
195	0.00557086482647158
196	8.84708972748172e-15
197	0.00563229739357214
198	1.2038980923279e-14
199	0.00569344212180934
200	1.18516307878735e-14
201	0.0057542619153022
202	2.74086309204336e-15
203	0.00581471739182575
204	1.37979905279195e-14
205	0.00587476675747184
206	2.59167687310935e-15
207	0.00593436567428629
208	1.15046860926782e-14
209	0.00599346712050144
210	1.21777588013572e-15
211	0.00605202124289881
212	1.98660532468864e-14
213	0.00610997520083913
214	1.87662385631171e-14
215	0.00616727300153114
216	9.55832635263221e-15
217	0.00622385532600517
218	6.45317133063372e-15
219	0.00627965934522523
220	1.20528587110869e-14
221	0.00633461852576098
222	1.37320710358324e-14
223	0.00638866242456171
224	4.68375338513738e-15
225	0.0064417164719236
226	1.19765308781439e-14
227	0.00649370174221414
228	6.77236045021345e-15
229	0.00654453471166644
230	4.18415302405606e-15
231	0.00659412700214698
232	6.29357677084386e-15
233	0.00664238511048551
234	1.22332699525884e-14
235	0.00668921012236281
236	1.36557432028894e-14
237	0.00673449740984016
238	2.76167977375508e-15
239	0.00677813631166263
240	1.15740750317173e-14
241	0.00682000979528844
242	3.66442987065341e-14
243	0.00685999409960308
244	2.38246922190655e-14
245	0.00689795835733002
246	8.22258927613007e-15
247	0.00693376419573492
248	8.93382590128056e-15
249	0.00696726531466061
250	2.3862856135537e-14
251	0.00699830704057729
252	2.23848717340047e-14
253	0.00702672585499189
254	1.14075415780235e-14
255	0.0070523488961921
256	2.0643209364124e-15
257	0.00707499343267682
258	7.25114412958305e-16
259	0.00709446630669735
260	1.29982830054942e-14
261	0.00711056334624803
262	2.48013415360404e-14
263	0.00712306874380641
264	1.14630527292547e-14
265	0.0071317544002801
266	7.66747776381749e-16
267	0.00713637923181519
268	8.89913143176102e-16
269	0.00713668843806829
270	1.23234755733392e-14
271	0.0071324127295869
272	1.13312137450805e-14
273	0.00712326751230668
274	3.28209681654812e-15
275	0.00710895202708823
276	7.88952236874252e-15
277	0.00708914844198439
278	7.8912570922185e-15
279	0.00706352089502798
280	3.00801050734378e-15
281	0.00703171448517571
282	1.39541156407574e-14
283	0.00699335420898924
284	1.08697773004707e-14
285	0.00694804384073544
286	9.68149171942656e-15
287	0.00689536475343337
288	2.02095284951298e-14
289	0.00683487467837766
290	1.77115266897232e-14
291	0.00676610640057573
292	2.55351295663786e-15
293	0.00668856638787867
294	5.53723733531797e-15
295	0.00660173335148524
296	4.54497550705923e-15
297	0.00650505673514226
298	1.10744746706359e-14
299	0.0063979551313608
300	7.20951076615961e-15
301	0.00627981462230121
302	7.7264583620007e-15
303	0.0061499870435701
304	1.20875531806064e-14
305	0.00600778816941975
306	1.87627691161651e-14
307	0.00585249581779747
308	6.80358547278104e-15
309	0.00568334787471666
310	1.0248746296071e-14
311	0.00549954023702269
312	5.16600651145893e-15
313	0.00530022467361263
314	1.49082135525447e-14
315	0.00508450660592709
316	3.16760506713365e-15
317	0.00485144280852877
318	7.30318583386236e-15
319	0.00460003903200709
320	2.5354718324877e-14
321	0.00432924755108225
322	2.20899687430887e-14
323	0.00403796464167186
324	2.42098008307323e-14
325	0.00372502799176923
326	8.30932544992891e-15
327	0.00338921405263032
328	1.16573417585641e-15
329	0.0030292353376607
330	2.81719092498633e-15
331	0.00264373767782782
332	3.00454106039183e-15
333	0.00223129744480414
334	6.38551711507063e-15
335	0.00179041875371323
336	4.58313942353072e-15
337	0.00131953066010616
338	9.56353052306014e-15
339	0.000816984367256787
340	1.22801074864398e-14
341	0.000281050462008312
342	2.33042751762724e-14
343	0.000290083800419439
344	2.02268757298896e-14
345	0.000898317140456864
346	1.2490009027033e-16
347	0.00154563680235549
348	3.10168557504653e-15
349	0.00223412098059984
350	5.36549971119626e-15
351	0.00296594109640691
352	5.58234014569337e-15
353	0.00374336389500744
354	9.61036805691151e-15
355	0.0045687533335904
356	2.68257638325053e-14
357	0.00544457222913127
358	9.29811783123569e-16
359	0.00637338363595734
360	1.06668146537814e-14
361	0.00735785192402449
362	1.33486971476415e-14
363	0.00840074353117787
364	1.32532873564628e-14
365	0.00950492736646737
366	6.75501321545369e-15
367	0.0106733748467359
368	1.24119464706141e-14
369	0.0119091595559166
370	4.31252256127834e-15
371	0.0132154565253735
372	1.54199569779578e-14
373	0.0145955411451106
374	9.62424584471933e-15
375	0.0160527877299327
376	8.24340595784179e-15
377	0.0175906677808903
378	2.32869279415127e-14
379	0.0192127480027586
380	2.44249065417534e-14
381	0.0209226881605164
382	8.39606162372775e-16
383	0.0227242388842786
384	1.63410951437015e-15
385	0.0246212395613571
386	2.72420974667398e-14
387	0.0266176164860733
388	9.96425164601078e-15
389	0.0287173814736848
390	5.04457586814056e-15
391	0.030924631182414
392	1.76143821750685e-14
393	0.0332435474278296
394	2.88068180420709e-14
395	0.0356783988154267
396	1.64382396583562e-14
397	0.0382335440607276
398	3.05727665406152e-14
399	0.0409134374099327
400	2.19720075467222e-14
401	0.0437226366176853
402	4.59007831743463e-15
403	0.0466658139827691
404	2.1316282072803e-14
405	0.0497477709849844
406	1.31214483722886e-14
407	0.0529734571090589
408	3.67067487516692e-15
409	0.0563479934838961
410	2.78145562138121e-14
411	0.0598767020076269
412	9.20097331658098e-15
413	0.0635651406745118
414	3.43093609078693e-14
415	0.0674191458688596
416	1.81937798160448e-14
417	0.071444882447659
418	8.14626144318709e-15
419	0.0756489025022653
420	3.39311911901063e-15
421	0.0800382137746798
422	1.49533163629201e-15
423	0.0846203588128184
424	1.12444775712817e-14
425	0.0894035060898927
426	2.39530617562878e-14
427	0.094396554494513
428	2.05391259555654e-15
429	0.0996092528341514
430	2.75751643741273e-14
431	0.105052336298157
432	2.80331313717852e-15
433	0.110737682214999
434	1.12479470182336e-14
435	0.116678487935674
436	1.07067132937289e-14
437	0.122889474305071
438	6.92501611609941e-15
439	0.129387118981856
440	7.69523333943312e-15
441	0.13618992487828
442	9.76996261670138e-15
443	0.143318730269216
444	3.7171654643231e-14
445	0.150797068738837
446	7.45375983157714e-14
447	0.158651589193871
448	6.01602101468757e-14
449	0.166912548800167
450	2.50494069931051e-14
451	0.175614395075937
452	1.06858966120171e-14
453	0.184796457739174
454	1.49741330446318e-14
455	0.194503776590092
456	2.50285903113934e-14
457	0.204788099173069
458	6.38378239159465e-15
459	0.215709091850693
460	5.32213162429684e-14
461	0.227335821152836
462	6.80844269851377e-14
463	0.239748580139714
464	3.22450399714569e-14
465	0.253041158945128
466	1.41830991395864e-14
467	0.267323692428649
468	2.08860706507608e-14
469	0.282726265114201
470	2.18922102668273e-14
471	0.299403520606453
472	3.53536644404073e-14
473	0.317540619097565
474	6.02989880249538e-14
475	0.337361027490031
476	5.58442181386454e-14
477	0.359136836117704
478	8.79019079746968e-14
479	0.383202613222077
480	6.72240041410532e-14
481	0.409974298517902
482	4.50958714814931e-14
483	0.439975411976136
484	1.02189090522842e-13
485	0.473874109663671
486	8.3918982873854e-14
487	0.512536711328606
488	1.346145417358e-14
489	0.557106924136367
490	6.30745455865167e-14
491	0.609126403858327
492	6.40321129452559e-14
493	0.670724211912734
494	1.6979473382861e-13
495	0.744925933659598
496	1.38500322321988e-14
497	0.836181002488334
498	5.53029844141406e-14
499	0.95131188834878
500	3.92144650085413e-13
501	1.10133946612899
502	1.57512891618694e-14
503	1.30529970164671
504	3.6784464363393e-13
505	1.59914926014412
506	2.05724326463042e-13
507	2.05993788190443
508	2.41068276451983e-12
509	2.88799447241936
510	9.92553261802698e-13
511	4.81785757423009
512	4.39448477607129e-12
513	14.4603715618764


==> images/csv/ESVpresenceCoefFullIFISSCh20.csv <==
data1X	data1Y
1	1.34160340184184e-15
2	6.61612648071031e-16
3	1.36090635914739e-15
4	1.45571718577133e-15
5	1.0958865822691e-16
6	0.000345550677752568
7	0.00217077010661006
8	0.00119596820922259
9	0.00405702946820099
10	0.00366793124873621
11	3.06399072334297e-13
12	0.00465315702743142
13	0.00717629443624043
14	0.00136061826182492
15	0.00640634500359677
16	0.00602200100602816
17	0.00324266165228552
18	0.00815369337837024
19	0.00729033916591096
20	0.000122630992231567
21	0.00375917902368077
22	0.00523301972399031
23	0.00333128299250733
24	0.00283053420256635
25	0.00114316394626032
26	0.00511393889867507
27	0.0112270108272721
28	1.94978017467313e-15
29	0.0154123154689744
30	0.0191818329037832
31	0.0228087507858189
32	6.59544166801807e-15
33	0.0264061677313478
34	0.0300417452274775
35	2.89849464202635e-15
36	0.0337671858232894
37	4.06195200151644e-15
38	0.0376289735072614
39	2.63017304693526e-15
40	9.56138222101641e-14
41	0.0416733328989901
42	1.32269151836445e-16
43	1.27572869963996e-14
44	0.0459488988151322
45	1.04453248188594e-14
46	4.48192649104705e-15
47	8.92045250068885e-15
48	0.0505078461302287
49	3.11237436207413e-14
50	9.45529415567037e-16
51	7.46262266185646e-15
52	0.0554041121285364
53	2.19047167247932e-14
54	8.512499929058e-16
55	1.62381906936735e-14
56	0.0606802589193055
57	8.38181563055273e-16
58	6.33345727301647e-15
59	3.89335718349081e-15
60	0.0662799045972637
61	3.30670314906167e-15
62	2.22191297860628e-14
63	0.0706599670801383
64	1.96299894944422e-16
65	2.47815830229959e-15
66	0.0357175326350516
67	1.51721277688639e-14
68	1.63310808395057e-13
69	0.0762355515969633
70	1.18489785453087e-14
71	1.62516123897756e-15
72	0.0875160891264192
73	5.96809650535789e-16
74	6.89399834179945e-16
75	0.0959112860907497
76	3.73135312154763e-15
77	6.98278875925799e-15
78	2.68447903779191e-15
79	0.103745797755932
80	9.05263624457174e-17
81	1.42982311533132e-14
82	0.109245227664697
83	4.12667101287899e-15
84	0.108233048595636
85	1.09720331183832e-14
86	4.0021425715814e-15
87	3.42021307705687e-15
88	0.0938171255561239
89	3.50537053391657e-15
90	0.0543470402428454
91	0.00304110108634569
92	0.0123329195357457
93	0.00319221531216806
94	0.0185716244050824
95	0.0108787546634765
96	0.0230851939523386
97	0.00866457212432339
98	6.98863536631774e-15
99	0.0182711447530316
100	1.568391907088e-15
101	0.0220037209808574
102	0.00404648285606431
103	0.0214922224188338
104	0.0250988691047503
105	0.034965875506094
106	0.0255825507585575
107	1.78383541200855e-16
108	0.0256182153609746
109	0.0266194786269332
110	0.0194206370592648
111	0.0172635829663929
112	0.0142018882678631
113	3.08093920506885e-15
114	0.0320804672023404
115	1.60874124615058e-14
116	0.0205785021184307
117	0.0206020917264155
118	0.0230273995054913
119	0.0201598415839924
120	0.0201366953517817
121	0.00809615318379177
122	0.00305468741326524
123	0.00115920033110226
124	0.0111604939004291
125	4.22660201689767e-15
126	0.0288188062090865
127	3.83219452826279e-15
128	0.0575517095327555
129	0.0366905945375218
130	1.43292901223226e-15
131	0.0244821417239854
132	2.17415474140109e-14
133	0.0903723532243111
134	1.33421205413423e-14
135	0.0345525898638021
136	0.0554344543909164
137	1.89719592959175e-16
138	0.117758685314717
139	2.86232631257678e-14
140	0.00702513673913616
141	3.23347353844918e-15
142	0.120238070403218
143	1.01529694874867e-14
144	0.0965699626323261
145	1.29149779797908e-14
146	0.0179730815698384
147	3.40314101689513e-15
148	0.170967033911209
149	6.90020452083881e-14
150	7.21043039255432e-15
151	0.036284996146317
152	3.71673288370004e-15
153	2.35386043307507e-13
154	0.163363138652596
155	0.0807707551649929
156	2.23371598278576e-12
157	1.56956422941962e-15
158	4.95405704834647e-14
159	0.0793402311122256
160	5.25810134819056e-13
161	0.15003996150093
162	1.88597821059663e-14
163	1.69578673076318e-14
164	0.00289334166501024
165	8.96733732664797e-15
166	0.148613906706521
167	1.27059150256e-14
168	1.49619677006295e-15
169	0.00478605475129675
170	4.69801912974494e-15
171	0.12469007607535
172	8.39380770527524e-15
173	2.90858046416788e-15
174	0.00982394223933979
175	3.47168510535153e-15
176	0.0741964916354864
177	1.49569272965857e-14
178	0.0669064966778325
179	2.69641958863314e-14
180	0.0427496320681005
181	6.03730597775671e-16
182	0.00304919505886077
183	6.337413304088e-15
184	0.0843637458714162
185	4.58030511791053e-15
186	1.94747779530828e-15
187	0.00132123366363971
188	1.5511245865522e-14
189	0.0701787963443545
190	3.34855012187436e-15
191	1.89062797272839e-15
192	4.08204006484957e-15
193	2.35019167432979e-15
194	0.00606472975951516
195	1.49306019122936e-15
196	6.10571760066911e-15
197	2.90703408394726e-15
198	0.056485404940055
199	5.73515238234302e-14
200	1.35323257807822e-15
201	1.13483276658511e-15
202	0.0133980018815094
203	1.59015562970906e-15
204	1.96616784571976e-16
205	0.0424060355782448
206	1.32167601289584e-15
207	1.32368118330885e-14
208	0.021166158642959
209	1.89540115194015e-15
210	4.18347883509472e-15
211	1.23945720463442e-15
212	0.0239521924294339
213	0.0311367574164345
214	0.00131465363818287
215	1.11157327162857e-14
216	0.0104712799693215
217	1.10449024447421e-15
218	0.00371291961566709
219	0.0221678018963065
220	0.0186073948866205
221	6.76876143800405e-14
222	0.0192724371888839
223	0.00379021479404912
224	0.0482339234154811
225	0.00813377796049557
226	2.21121879503352e-14
227	0.0177085529530344
228	3.81808726187855e-14
229	0.0279397957340577
230	0.0486182346613899
231	8.9619982965384e-15
232	1.61905690132659e-14
233	0.0218155699373715
234	0.00524670067896632
235	4.56937597109938e-15
236	0.0206363378703727
237	0.0504433718932233
238	1.05601985431735e-14
239	0.060503129050154
240	9.16022374696842e-15
241	0.00262844616052777
242	0.0139565720226577
243	4.85570658889033e-14
244	0.0243141793918583
245	0.0260444412619979
246	2.30098774989872e-15
247	0.0814815606748254
248	3.51656876135251e-14
249	0.0297094398103474
250	7.23334402197816e-15
251	0.00473519033559668
252	0.0119921504036333
253	2.66178541077625e-15
254	0.0372734202911642
255	8.89840148645579e-15
256	0.0904449181268283
257	1.13501874122979e-14
258	0.00401089418936454
259	0.0258430411921753
260	9.01133066084714e-15
261	0.00702206587187173
262	6.15392033995516e-16
263	0.0168282295743493
264	1.83118801671423e-14
265	0.0865656771699759
266	1.19611569642734e-14
267	0.0335725501962958
268	0.00744863898304066
269	1.24141790412448e-14
270	0.0023094759029389
271	1.38097607233009e-15
272	0.0762381179169383
273	1.27539582629759e-14
274	0.0170489149770428
275	5.38904857947599e-15
276	0.00865100226345332
277	0.0358233218219297
278	0.0433823561318263
279	8.15661478125789e-15
280	0.0427969451333152
281	0.00851298668939643
282	0.0193696069529687
283	0.0132643812626822
284	1.32975876308802e-14
285	0.00700441366167465
286	0.00274515182272093
287	1.4489679562668e-15
288	0.0327047285960115
289	0.0162611827879563
290	1.0456663179864e-13
291	0.082234922709891
292	9.37389265025082e-15
293	0.125826760999325
294	8.65035099268148e-15
295	7.39734802842766e-13
296	0.0680731929906148
297	0.136120664474734
298	1.43672719928727e-14
299	0.110399503157706
300	9.31536936017228e-15
301	0.0387359794282298
302	5.20171108759797e-14
303	0.104490241030546
304	1.38917420264301e-14
305	0.0298292632547401
306	2.50702475308773e-15
307	0.0328172442188484
308	0.0615248901026293
309	1.17219648603925e-14
310	1.20907455266879e-15
311	4.60262293556347e-16
312	0.0129864880805162
313	0.035881774402784
314	0.0226499175208179
315	2.0700769582088e-15
316	2.46600992223027e-15
317	2.14404676759789e-14
318	0.0232848862471597
319	0.0144495273975849
320	1.7851342958019e-15
321	0.00340026158317678
322	0.000708366665681457
323	0.0171280608474724
324	9.37581719396903e-15
325	2.52787085337492e-15
326	0.000667864400869215
327	4.70815913237447e-15
328	0.00638752467771934
329	0.0263213837151539
330	0.00849249347150933
331	0.00402156314258194
332	8.97175798126487e-15
333	1.57206143976279e-15
334	0.026595663182174
335	0.0305232508574371
336	0.0145533212573191
337	5.4548577013056e-15
338	0.00143447156685748
339	0.0150780046778244
340	0.0345932140275484
341	5.2318363555389e-14
342	0.040863547232584
343	0.0269556631053167
344	2.61452230391765e-14
345	0.0566792850002121
346	0.0234320267709275
347	2.27751187750243e-14
348	0.0088003936641164
349	0.00997610705632965
350	0.00304959530350923
351	2.23626791057348e-15
352	0.00617839652789138
353	0.00825492592832935
354	1.04648170043879e-15
355	0.0295586802989053
356	0.000363713275624755
357	0.00597928961574221
358	0.0692441265861882
359	1.48776980631553e-14
360	0.0126119735949556
361	1.54083859529349e-14
362	0.100214345791498
363	7.65856637253193e-15
364	0.0100178187402702
365	0.0117387055185232
366	2.14802885797031e-15
367	0.00466191007325476
368	6.5865750426832e-16
369	0.0050156661081679
370	5.33578796247699e-15
371	7.46761178835294e-15
372	0.01967740512658
373	6.13083889977452e-15
374	0.0355099195446916
375	0.0484962863082413
376	3.01478024702139e-15
377	9.43963441105725e-15
378	0.125802620173945
379	0.0556140652881548
380	1.35046832947905e-14
381	0.0336455764446056
382	9.7254189067113e-15
383	0.018720684546322
384	0.0262039072301044
385	8.38667648935085e-15
386	5.02843138848558e-15
387	6.93252502032683e-16
388	0.00670081836184485
389	2.06739922389248e-14
390	0.0141192863633093
391	0.0220213848772976
392	4.89023293314503e-13
393	6.6848388246394e-15
394	4.20232559749399e-15
395	3.10740299533271e-14
396	1.76142962126234e-13
397	0.0192485287645674
398	0.0750189393419908
399	3.57313296996983e-13
400	0.135718160121422
401	0.0504909933601404
402	9.08028015379936e-15
403	0.0324082789772621
404	0.0287200836220784
405	5.76655668028364e-15
406	0.00239922337380535
407	2.04714127074521e-15
408	0.00365868344597972
409	0.019756243143929
410	5.65298271568855e-16
411	0.0362041575208821
412	0.129766198376421
413	7.17845807415016e-15
414	0.0174836803297214
415	0.09286575223189
416	0.0193837281068565
417	2.54689628902901e-15
418	0.00774722919032414
419	1.58935539299249e-15
420	0.0135596105841724
421	0.0243378677006134
422	0.0519657790306739
423	1.28000680143163e-14
424	0.139078217197172
425	3.17010504152374e-15
426	0.00617434024390212
427	0.000733460389361997
428	0.00828078543127668
429	1.4061217613754e-14
430	0.0466455562731326
431	0.125160389111067
432	2.75724823874309e-14
433	0.0160134936816372
434	0.000932643291957008
435	0.0156640025185972
436	0.116121373087274
437	2.22829893105687e-14
438	0.0207031208414035
439	3.42059606375228e-14
440	0.0930832351527853
441	0.0455812335331501
442	0.0127873705955822
443	0.0973213415984006
444	0.0150069739322786
445	0.0579130787667809
446	2.30422723501252e-14
447	0.0129949446585869
448	0.00336114352547298
449	6.42971027236439e-14
450	0.0285407599927703
451	0.00624730879663852
452	0.0217414122618274
453	7.447460372092e-16
454	0.0170034865461356
455	2.41709620912755e-15
456	3.12167869722734e-15
457	0.0115756829659592
458	2.16948975817868e-15
459	0.0121644219237409
460	2.66562097752637e-15
461	7.28364421655295e-16
462	7.71352214676098e-16
463	5.58218606758858e-17
464	3.46710041146513e-17
465	0.00243067553204504
466	0.00865994233700824
467	5.00654652194049e-15
468	0.00582838004824211
469	2.08164687449166e-16
470	1.3384332002681e-15
471	4.29458390725433e-17
472	5.63684333940683e-05
473	0.00633687443326507
474	2.78171130064236e-15
475	1.58414463179804e-15
476	1.64647730482465e-15
477	7.63201275383401e-16
478	0.00148661717876239
479	0.00206002149826563
480	2.79733387272087e-15
481	4.92720601983663e-17
482	4.51502461563381e-15
483	9.96179051481858e-16
484	1.40026903736509e-15
485	0.000285522598383845
486	0.00286919813230684
487	8.37123016505553e-15
488	4.94155492870279e-15
489	6.88365524810001e-15
490	0.00387819679855709
491	1.17425598662103e-14
492	0.0228021958136386
493	3.89779127005477e-13
494	0.394593109479915
495	1.06246199122396e-14
496	1.18918618181412e-14
497	0.00485776662735378
498	0.0138468576295276
499	1.27871392236639e-14
500	3.2142853694859e-15
501	4.6367951687247e-16
502	1.19385369637167e-15
503	4.78945962987632e-15
504	0.000919863070733292
505	0.00479092400847318
506	1.72152828578798e-15
507	2.13060311902088e-15
508	2.66597818611167e-15
509	1.09570793471914e-15
510	2.36776563188508e-15
511	3.40813540802116e-15
512	0.000848511696786507
513	0.00151678901557744
514	8.93579082023161e-16
515	1.47899104308372e-16
516	0.00014692294775783
517	8.16906666951608e-05
518	0.000473585036298764
519	2.3939677172081e-15
520	6.14688397515161e-16
521	0.00100891584672628
522	0.00146172814925793
523	0.00157308710654853
524	1.07453002995515e-15
525	6.72362534464557e-16
526	0.00181823243016138
527	0.00183638206528145
528	0.0032066211844215
529	5.46769158908363e-16
530	5.6999019610625e-16
531	0.00805065378967325
532	0.0237295244021158
533	0.0151138893197207
534	8.51555133423218e-05
535	0.0288519644453312
536	0.0369636515204315
537	6.06049849782088e-15
538	3.26192866695308e-15
539	0.0064029887274138
540	0.0743368387172319
541	0.00278360390466904
542	0.00802325246400607
543	0.00533429239319625
544	2.51910192309163e-15
545	1.12828085624759e-14
546	0.00719916843164139
547	0.0294403601601571
548	0.0975818277431783
549	0.0240832872639201
550	3.67495285478335e-14
551	0.0975240725737925
552	7.07674694955696e-13
553	0.00421690331573218
554	0.000232212014911571
555	0.00226522399930491
556	0.00217529782440219
557	2.84168340556871e-15
558	3.77831661664015e-15
559	0.00100499196490672
560	1.45275872006702e-15
561	0.00514093049818302
562	0.000929065644652623
563	0.00785255001879606
564	4.41248032765986e-15
565	0.105869451233414
566	4.26503727840029e-14
567	0.0158618281706078
568	0.005993310062933
569	0.0103836775601416
570	0.187515155711415
571	0.00920005810170617
572	1.63673463244926e-15
573	2.19650931174915e-14
574	0.00822698094327351
575	0.0494916468459909
576	0.00011996074952279
577	0.00112797280152011
578	0.0046301000563021
579	3.87618204173682e-15
580	2.03423360536285e-14
581	0.0338841463148215
582	0.00310385395097121
583	2.65205833851502e-15
584	0.0192719921990157
585	6.89799861284482e-15
586	1.40686760301959e-15
587	0.000762503022542388
588	0.0112653377142394
589	5.65921621343703e-15
590	3.2633102448397e-15
591	0.1022708224859
592	0.0420890260362004
593	2.22356650334875e-15
594	0.307370183086429
595	1.52767111351896e-13
596	0.0329312440294077
597	0.0176911633194469
598	2.95121164003725e-15
599	7.70703622720606e-15
600	0.0326342258781728
601	6.7169991474578e-16
602	0.00562431224251808
603	4.67953186287823e-15
604	5.81339685492825e-15
605	0.00785012121819491
606	0.00111310815239836
607	2.20433589368496e-15
608	0.00560531787730938
609	1.37797535492099e-15
610	0.0132587238206451
611	0.00194281095587109
612	3.8034234284942e-15
613	1.12586594848394e-16
614	8.69874334990803e-16
615	0.0164711744312281
616	0.00700623751731198
617	2.8982905617608e-15
618	4.78252195728639e-16
619	2.45367005419163e-15
620	0.102156606012568
621	0.00491012995491771
622	8.30254749204223e-15
623	6.42979844102643e-15
624	0.161304704381522
625	2.73429894698283e-14
626	1.88646439445697e-15
627	6.99256867634952e-05
628	6.98961206799363e-15
629	6.43264244051654e-15
630	0.167052385679138
631	7.57687722427954e-14
632	1.54351704698999e-14
633	0.00996780514178515
634	0.171410515900041
635	8.75750477789246e-14
636	0.016148990407044
637	0.195713340121535
638	9.62310819082934e-15
639	0.0123956844378731
640	0.181171491824998
641	0.00183865706840845
642	1.94679031287038e-15
643	0.0942526919645509
644	0.00669072614714997
645	1.23018268991179e-16
646	0.0491139641264488
647	0.00932883047000438
648	1.36941674946545e-15
649	0.000364434164947063
650	1.34992088089056e-15
651	0.00716424025025339
652	0.000532723910806059
653	3.1446116401866e-15
654	0.000780801887695661
655	0.00330866151486936
656	0.00138631931475989
657	6.5323366884424e-16
658	0.00475201213578552
659	0.0271205811432078
660	0.0015384382602935
661	0.00123787031782497
662	3.46264232120938e-15
663	0.00180767697714684
664	0.0333249605166693
665	0.00112450018771073
666	0.001248627924029
667	0.000242392705355997
668	3.79048209626955e-15
669	0.0606940771717436
670	1.27944804291349e-15
671	0.0771202249323191
672	3.99765437552996e-16
673	0.166904668675166
674	3.79586735378154e-15
675	0.445155808193573
676	0.0787023587460611
677	0.34021761452451
678	2.17940882688068e-13
679	0.110620463845576
680	6.74645675152491e-15
681	0.0387962602495299
682	7.05282423744441e-15
683	0.0252256562225347
684	6.45994913537163e-15
685	0.00586290781961983
686	1.93724937590949e-15
687	0.00478911114885308
688	7.23121174676847e-16
689	0.00208383458405782
690	2.47451540133073e-16
691	0.0121581092396531
692	1.32670262428266e-15
693	0.0391222720230189
694	5.91616129280965e-17
695	0.0625748763806479
696	7.35073570457739e-15
697	0.0597923637682073
698	1.44623963730213e-14
699	0.0710702854669883
700	2.95408247264589e-14
701	0.0796058432401315
702	3.77354117843573e-14
703	0.115303683609113
704	2.45241894035154e-15
705	0.174132029780168
706	0.457243609276927
707	1.26672954813522e-13
708	0.634650050845516
709	7.73105338327023e-15
710	0.211192572968189
711	6.53830222300564e-15
712	0.102309486288077
713	2.32247899170521e-15
714	0.0532288150315265
715	2.26384413579308e-15
716	0.0383112924879572
717	1.00648422783015e-14
718	0.0217245585296015
719	1.43290608663077e-14
720	0.0170860890562292
721	9.09293514847751e-14
722	2.97596421713502e-14
723	0.00805623455799553
724	8.79866473195475e-15
725	0.00641265395662074
726	5.70210394740324e-15
727	0.000430708879047008
728	5.63785580572347e-15
729	0.000255299297001758
730	6.82659347309563e-15
731	0.00390598192594478
732	8.32859985041226e-15
733	0.00255735477016001
734	9.54354245573863e-15
735	0.00348000750475558
736	0.0174799539463165
737	5.51485045532115e-15
738	0.040472426706302
739	1.00862323959292e-14
740	0.0195042057890596
741	1.07889332414229e-14
742	0.0141283055874006
743	1.25498221500195e-14
744	0.0151058406162948
745	1.3038760631102e-14
746	0.0123494687094934
747	7.65783981791237e-15
748	0.01335481535846
749	1.23484618003297e-14
750	0.0103359963080129
751	9.38661412205624e-15
752	0.0103781467406049
753	7.9678044432318e-15
754	0.00702721347357935
755	2.21839710863775e-15
756	0.00576748247007653
757	3.63842395578168e-15
758	0.00250795714231806
759	1.72145055597114e-14
760	0.0172668195225717
761	1.2832835681082
762	0.324015120245207
763	2.78457735479037e-13
764	2.18552953612182
765	6.74540524690621


==> images/csv/EllSpec1DChL.csv <==
L128X	L128Y	L256X	L256Y	L512X	L512Y	L1024X	L1024Y
1	1.26489218223715	1	1.26490632283167	1	1.26490987613131	1	1.26491076675306
2	1.26483523864045	2	1.26489206277145	2	1.26490630783632	2	1.26490987425291
3	1.26474102336352	3	1.26486838635542	3	1.26490037222856	3	1.26490838821272
4	1.26460748123144	4	1.26483504121075	4	1.26489203803521	4	1.26490630474023
5	1.26443814891146	5	1.26479247823944	5	1.26488136221288	5	1.26490363099351
6	1.26422694648375	6	1.26473994633511	6	1.26486825133946	6	1.2649003553212
7	1.26398244161976	7	1.26467852809516	7	1.2648528416629	7	1.26489649481832
8	1.26369221887755	8	1.26460668962372	8	1.26483494220651	8	1.26489202564897
9	1.26337221592936	9	1.26452643018572	9	1.26481480394414	9	1.26488697927147
10	1.2630013027708	10	1.26443514692896	10	1.26479210287335	10	1.26488131523789
11	1.26260520627596	11	1.26433604324059	11	1.2647672402061	11	1.26487508379863
12	1.26215160831499	12	1.26422515825716	12	1.26473972335308	12	1.26486822346346
13	1.26167855130084	13	1.26410719020788	13	1.26471013937832	13	1.26486080770679
14	1.26113993310166	14	1.26397652748592	14	1.2646777914305	14	1.26485274956225
15	1.26058877382397	15	1.26383965794332	15	1.26464348816553	15	1.26484415016416
16	1.25996243935224	16	1.26368902201695	16	1.26460629265669	16	1.26483489263183
17	1.25933175638178	17	1.26353319683551	17	1.26456727104179	17	1.26482511020008
18	1.2586146264177	18	1.26336237236381	18	1.26452521034265	18	1.26481465163068
19	1.25790271208777	19	1.26318752036621	19	1.26448147024363	19	1.26480368670495
20	1.25709129830627	20	1.26299627167335	20	1.26443452555189	20	1.26479202537806
21	1.25629615052863	21	1.26280230460465	21	1.2643860657622	21	1.26477987843003
22	1.25538652590609	22	1.26259037517964	22	1.26433421709201	22	1.26476701255385
23	1.25450583835949	23	1.26237718763465	23	1.26428103533446	23	1.26475368398739
24	1.25349360351499	24	1.26214429958895	24	1.26422426150538	24	1.26473961169846
25	1.25252475421101	25	1.26191176891296	25	1.26416635443332	25	1.26472510184968
26	1.25140499923083	26	1.26165762239432	26	1.26410463305866	26	1.26470982121266
27	1.25034503746612	27	1.26140560855729	27	1.2640419962568	27	1.26469413035003
28	1.24911229869363	28	1.26112988111774	28	1.26397530373142	28	1.26467763935734
29	1.247957930407	29	1.26085822656218	29	1.2639079317162	29	1.26466076768181
30	1.24660614160282	30	1.26056057247817	30	1.26383624320367	30	1.2646430642534
31	1.24535371317199	31	1.26026910194069	31	1.26376412942315	31	1.26462501189845
32	1.24387615036186	32	1.25994915148319	32	1.2636874188424	32	1.26460609388149
33	1.24252163089841	33	1.25963767178985	33	1.26361055567576	33	1.26458686091325
34	1.2409108501254	34	1.2592950304418	34	1.26352879568702	34	1.2645667260818
35	1.23944981236136	35	1.25896333027728	35	1.26344717444365	35	1.26454631249909
36	1.23769757944349	36	1.25859757789604	36	1.26336033643385	36	1.26452495855382
37	1.23612517935071	37	1.25824542754665	37	1.26327394735192	37	1.26450336428825
38	1.23422239061219	38	1.25785611746846	38	1.26318200141939	38	1.26448078885609
39	1.23253334596026	39	1.25748326853895	39	1.26309083366413	39	1.26445801377211
40	1.23046993875199	40	1.25706992662256	40	1.2629937486027	40	1.26443421440592
41	1.22865850689683	41	1.25667611172677	41	1.26289779026412	41	1.26441025830086
42	1.22642335854606	42	1.25623823533288	42	1.26279553354655	42	1.26438523247913
43	1.22448331385448	43	1.25582316775826	43	1.26269477163685	43	1.26436009508325
44	1.22206412748164	44	1.25536022466142	44	1.26258730939753	44	1.26433384020969
45	1.21998873894541	45	1.25492359800731	45	1.26248172984803	45	1.26430752118625
46	1.2173719143536	46	1.25443502523657	46	1.26236902686512	46	1.26428003458947
47	1.21515392413838	47	1.25397651302637	47	1.26225861452274	47	1.26425253353472
48	1.21232441171448	48	1.25346171563064	48	1.26214063419946	48	1.26422381246784
49	1.20995601563581	49	1.25298097089783	49	1.26202537282291	49	1.26419512891109
50	1.206897150896	50	1.25243932063173	50	1.26190207716819	50	1.2641651705514
51	1.20436998213102	51	1.25193597547995	51	1.26178194942357	51	1.26413530395499
52	1.20106329819402	52	1.25136680940557	52	1.26165329903199	52	1.26410410540352
53	1.19836841594035	53	1.25084047454267	53	1.2615282864881	53	1.26407305516288
54	1.19479343081303	54	1.2502430935424	54	1.261394240519	54	1.26404061344404
55	1.19192131611688	55	1.24969335778887	55	1.26126432364222	55	1.26400837888766
56	1.18805529122609	56	1.2490670249839	56	1.26112483979809	56	1.26397469094882
57	1.18499585284491	57	1.24849345475581	57	1.26098999794676	57	1.26394127133826
58	1.18081351874268	58	1.24783739382485	58	1.26084503245086	58	1.26390633404933
59	1.1775561127124	59	1.24723953259175	59	1.26070524386934	59	1.26387172857924
60	1.17302935732011	60	1.24655292598373	60	1.26055475144246	60	1.26383553873227
61	1.16956282489707	61	1.24593029370188	61	1.26040999325474	61	1.26379974653033
62	1.16466033904147	62	1.24521228073634	62	1.26025392709121	62	1.26376230083906
63	1.16097306891899	63	1.24456437325795	63	1.2601041752941	63	1.26372532096597
64	1.15565994326377	64	1.24381404810604	64	1.25994248703684	64	1.26368661606538
65	1.15173996545829	65	1.24314033656537	65	1.25978771649275	65	1.26364844751487
66	1.145977232275	66	1.24235674610404	66	1.25962035620759	66	1.26360847996076
67	1.14181235286524	67	1.24165667628109	67	1.25946054063689	67	1.2635691216595
68	1.13555646546697	68	1.24083881781254	68	1.25928745678593	68	1.26352788792799
69	1.13113445346326	69	1.24011180947578	69	1.2591225687589	69	1.26348733873559
70	1.12433669562772	70	1.23925862830349	70	1.25894370817296	70	1.26344483522267
71	1.11964553562569	71	1.23850407453285	71	1.25877371910134	71	1.2634030939316
72	1.11225135309998	72	1.23761446138514	72	1.25858902695145	72	1.26335931695266
73	1.10727957994959	73	1.23683172787714	73	1.25841390707958	73	1.26331638228823
74	1.09922782638181	74	1.23590451616818	74	1.25822332684762	74	1.26327132807755
75	1.09396496068994	75	1.23509294052524	75	1.25804304524308	75	1.26322719869781
76	1.08518705142224	76	1.23412690344319	76	1.25784651869133	76	1.26318086340804
77	1.07962415694787	77	1.23328579444954	77	1.25766104323532	77	1.26313553790374
78	1.07004312657119	78	1.23227964186022	78	1.25745851037504	78	1.26308791760544
79	1.06417351184775	79	1.23140827874741	79	1.25726780775219	79	1.26304139449994
80	1.05370297606912	80	1.23036065390147	80	1.25705920681119	80	1.262992485181
81	1.04752306190156	81	1.22945828560693	81	1.25686324249905	81	1.26294476293022
82	1.03606609229048	82	1.22836776163734	82	1.25664850988817	82	1.26289456049537
83	1.02957646260792	83	1.22743360605999	83	1.25644724814627	83	1.26284563748762
84	1.01702439583183	84	1.22629868225583	84	1.25622631842474	84	1.26279413775787
85	1.01023103956738	85	1.22533192551352	85	1.2560197222832	85	1.26274401231387
86	0.996462263018848	86	1.224151023355	86	1.25579252812299	86	1.26269121102594
87	0.989377996395133	87	1.22315081904925	87	1.25558055937074	87	1.26263988139862
88	0.974256782396454	88	1.22192227798776	88	1.25534703151963	88	1.26258577420441
89	0.966902810919473	89	1.22088774648218	89	1.25512965069221	89	1.26253323857886
90	0.950278314902144	90	1.21960981944797	90	1.25488971793574	90	1.26247782104483
91	0.942685849489712	91	1.21854004716781	91	1.25466688430271	91	1.26242407753816
92	0.924391445945869	92	1.21721089578657	92	1.25442047342493	92	1.26236734514478
93	0.916603226807589	93	1.21610493454785	93	1.2541921449768	93	1.262312391806
94	0.896456430204661	94	1.21472262404631	94	1.25393918071974	94	1.26225433994714
95	0.888527938854857	95	1.21357949042437	95	1.25370531415454	95	1.26219817475705
96	0.866331239508179	96	1.21214198420321	96	1.25344571917639	96	1.26213879873934
97	0.858331305470356	97	1.21096065895194	97	1.25320626988585	97	1.26208141961038
98	0.833874327735528	98	1.20946581280298	98	1.25293996471785	98	1.26202071465263
99	0.82588478552908	99	1.20824524033774	99	1.25269488677305	99	1.26196211942874
100	0.798948220135627	100	1.20669079628059	100	1.25242178977499	100	1.2619000806613
101	0.791062278732818	101	1.20542988423943	101	1.25217103591175	101	1.26184026711777
102	0.761424012957321	102	1.20381346395101	102	1.25189106322609	102	1.26177688958185
103	0.75374310165808	103	1.20251108285124	103	1.25163458482982	103	1.26171585542518
104	0.721186827235647	104	1.20083018065953	104	1.25134765033437	104	1.26165113407223
105	0.713815900376295	105	1.19948516366872	105	1.2510853974246	105	1.26158887693996
106	0.678142192894769	106	1.19773713908015	106	1.25079141268366	106	1.26152280663099
107	0.67118379213884	107	1.19634828192364	107	1.25052333389811	107	1.26145932409153
108	0.632223242736402	108	1.19453035165124	108	1.25022220811222	108	1.26139189959642
109	0.625770956994381	109	1.19309641268082	109	1.24994825069048	109	1.26132718914888
110	0.583398471123978	110	1.19120564213799	110	1.24963989064443	110	1.26125840514569
111	0.577530689734661	111	1.18972534259021	111	1.24936000041123	111	1.26119246421971
112	0.531679666448768	112	1.18775863681232	112	1.24904431042059	112	1.26112231529398
113	0.526454591466724	113	1.18623066128814	113	1.2487584317687	113	1.26105514124951
114	0.477129475543137	114	1.18418475524177	114	1.2484353136246	114	1.26098362189354
115	0.472582208944481	115	1.18260775244383	115	1.24814338949727	115	1.2609152120207
116	0.41986792702207	116	1.18047920068056	116	1.24781274240949	116	1.26084231663281
117	0.416010126003553	117	1.17885178444883	117	1.24751471428258	117	1.26077266815163
118	0.360077160921257	118	1.17663695005747	118	1.24717643482088	118	1.26069839103542
119	0.356899355867546	119	1.17495770074916	119	1.24687224268451	119	1.2606275010957
120	0.298003616643436	120	1.17265274355767	120	1.24652622471814	120	1.26055183645929
121	0.295479901602852	121	1.17092020982315	121	1.24621580705803	121	1.26047970214033
122	0.233957044289525	122	1.16852107379805	122	1.24586194169332	122	1.2604026440956
123	0.232051528621629	123	1.16673377481065	123	1.24554523547172	123	1.26032926240601
124	0.168305931487576	124	1.16423617459867	124	1.24518341098778	124	1.2602508049678
125	0.166980100453207	125	1.16239260280348	125	1.24486035162401	125	1.26017617284526
126	0.101469259335162	126	1.15979200935713	126	1.2444904534064	126	1.26009630993059
127	0.100689242985029	127	1.15789063381122	127	1.24416097475707	127	1.26002042424162
128	0.033904873824685	128	1.15518225903656	128	1.24378288522946	128	1.25993914966886
129	0.033647593396799	129	1.15322152942163	129	1.24344691956829	129	1.25986200720861
		130	1.15040030978366	130	1.24306051812189	130	1.25977931469666
		131	1.14837866118108	131	1.24271799611922	131	1.25970091218862
		132	1.14543924019924	132	1.24232315904016	132	1.25961679535608
		133	1.14335509872697	133	1.24197400974205	133	1.25953712945186
		134	1.14029180829071	134	1.24157061013641	134	1.25945158181617
		135	1.13814359771241	135	1.24121476094352	135	1.25937064909523
		136	1.13495043814479	136	1.24080266866003	136	1.25928366407179
		137	1.13273658757179	137	1.24044004530607	137	1.25920146104117
		138	1.12940720636779	138	1.24001912685642	138	1.25911303194249
		139	1.12712615918667	139	1.2396496533864	139	1.25902955503655
		140	1.12365382835248	140	1.23921977186311	140	1.25893967507131
		141	1.12130405252227	141	1.23884337061119	141	1.25885492065144
		142	1.11768164444294	142	1.23840438560284	142	1.25876358292361
		143	1.11526164431795	143	1.23802097717002	143	1.25867754727797
		144	1.11148160608364	144	1.23757274467388	144	1.25858474478586
		145	1.10898993592941	145	1.23718224790535	145	1.25849742412905
		146	1.1050442620553	146	1.23672462023728	146	1.25840314976439
		147	1.1024795414358	147	1.23632695219955	147	1.25831454023719
		148	1.0983597449193	148	1.23585977790109	148	1.25821878678416
		149	1.09572067614269	149	1.23545485385892	149	1.25812888445321
		150	1.09141775781314	150	1.23497797760141	150	1.25803164458743
		151	1.08870314563073	151	1.23456571099453	151	1.25794044544492
		152	1.08420756176394	152	1.23407897348031	152	1.25784171173254
		153	1.0814163355202	153	1.23365927589999	153	1.25774921169588
		154	1.07671796371316	154	1.23316251376043	154	1.25764897659251
		155	1.07384920214413	155	1.23273529492585	155	1.25755517150403
		156	1.06893730547602	156	1.2322283406162	156	1.25745342735372
		157	1.06599026434597	157	1.23179350835076	157	1.25735831298033
		158	1.06085345389186	158	1.23127619004167	158	1.25725505201457
		159	1.05782759664242	159	1.23083365024919	159	1.25715862404741
		160	1.05245379245845	160	1.23030579171484	160	1.25705383838402
		161	1.04934882401813	161	1.22985544835567	161	1.25695609243816
		162	1.04372521478313	162	1.22931686885834	162	1.25684977408026
		163	1.04054111864481	163	1.22885862392554	163	1.25675070569429
		164	1.03465412022739	164	1.2283091380965	164	1.25664284652919
		165	1.03139119884428	165	1.22784289159195	165	1.2565424511649
		166	1.02522641216877	166	1.22728230930862	166	1.256433042963
		167	1.02188533064111	167	1.22680795921923	167	1.25633131600502
		168	1.01542749935458	168	1.22623608547842	168	1.25622035041866
		169	1.01200933227632	169	1.22575352775247	169	1.25611728717408
		170	1.00524230087572	170	1.22517016253956	170	1.25600475573643
		171	1.00174858207797	171	1.22467929106314	171	1.25590035143442
		172	0.994655255345702	172	1.22408422921712	172	1.2557862455583
		173	0.991088030107893	173	1.22358493579085	173	1.25568049534973
		174	0.983650334928222	174	1.22297796686504	174	1.25556480632642
		175	0.980012214025317	175	1.22247014118095	175	1.25545770528348
		176	0.972211064916888	176	1.22185104929924	176	1.25534042428155
		177	0.968505279628496	177	1.22133457891814	177	1.25523196739735
		178	0.960320549630022	178	1.22070314262663	178	1.25511308546139
		179	0.956551006555861	179	1.22017791295567	179	1.25500326764956
		180	0.947961505441757	180	1.21953390506956	180	1.254882775699
		181	0.944132839649364	181	1.21899979934044	181	1.25477159179326
		182	0.935116301824824	182	1.21834298678593	182	1.25464948062107
		183	0.931233926507919	183	1.2177998860335	183	1.25453692537485
		184	0.921767011328611	184	1.21713002968468	184	1.25441318564628
		185	0.917837161791113	185	1.21657781272626	185	1.25429925373229
		186	0.907895469454854	186	1.21589466723662	186	1.25417387598356
		187	0.903925238877109	187	1.21533321065195	187	1.25405856199332
		188	0.893483345419332	188	1.21463652428051	188	1.25393153663035
		189	0.889480709538764	189	1.21406570239256	189	1.25381483507381
		190	0.878512224796705	190	1.2133552168243	190	1.25368615237078
		191	0.874486052382943	191	1.2127749016809	191	1.25356805767586
		192	0.862963705032536	192	1.2120503518414	192	1.25343770777396
		193	0.858923750903193	193	1.21146041319797	193	1.25331821428609
		194	0.846819504765894	194	1.21072152706191	194	1.25318618719207
		195	0.842776382125327	195	1.21012183236521	195	1.25306528917374
		196	0.830061587831994	196	1.20936833075875	196	1.25293157475853
		197	0.826026716974116	197	1.20875874513193	197	1.25280926638884
		198	0.812672302700531	198	1.20799034152847	198	1.25267385438612
		199	0.808657833644463	199	1.20737072775747	199	1.25255012976032
		200	0.794634537945263	200	1.20658712806682	200	1.25241300976508
		201	0.790653245400468	201	1.20595734658828	201	1.25228786289406
		202	0.775931894127439	202	1.20515824893883	202	1.25214902436111
		203	0.771997044318586	203	1.20451815782964	203	1.25202244917095
		204	0.756548872203852	204	1.20370325234339	204	1.25188188141347
		205	0.752674062495784	205	1.20305270731209	205	1.25175387174495
		206	0.73647107823444	206	1.20222167587223	206	1.25161156393292
		207	0.732670052114146	207	1.20156053025234	207	1.25148211354101
		208	0.715685443761041	208	1.20071304626316	208	1.25133805469972
		209	0.711971885444731	209	1.20004115100875	209	1.2512071572531
		210	0.694180460756462	210	1.19917687914756	210	1.25106133626154
		211	0.690567775350641	211	1.1984940828311	211	1.2509289853421
		212	0.671946429503393	212	1.19761267879195	212	1.2507813909314
		213	0.668447516095853	213	1.19691882760478	213	1.25064758003369
		214	0.648975717160818	214	1.19601993783362	214	1.25049820078552
		215	0.645602743292675	215	1.19531487558919	215	1.25036292331627
		216	0.625263024121613	216	1.19439813701022	216	1.25021174766116
		217	0.622027210666544	217	1.19368170515031	217	1.25007499693874
		218	0.600805654573904	218	1.1927467448832	218	1.24992201315446
		219	0.597717080049667	219	1.19201878248747	219	1.24978378240834
		220	0.575603786971326	220	1.19106521755509	220	1.2496289786182
		221	0.572671219721356	221	1.19032556135408	221	1.24948926098842
		222	0.549660739420345	222	1.18935299838046	222	1.24933262515954
		223	0.546891504986487	223	1.1886014827725	223	1.24919141369617
		224	0.522983224338716	224	1.18760951767066	224	1.24903293363774
		225	0.520383113811684	225	1.18684597474276	225	1.24889022130033
		226	0.495581586165277	226	1.18583419239203	226	1.24872988466187
		227	0.493154809491998	227	1.18505845194534	227	1.24858566431887
		228	0.467470015448667	228	1.18402642585782	228	1.2484234585884
		229	0.465219201746646	229	1.18323831543773	229	1.24827772301664
		230	0.438666732353653	230	1.18218560741353	230	1.24811363551888
		231	0.436592977366113	231	1.18138495234496	231	1.24796637740295
		232	0.40919413253996	232	1.18031111211578	232	1.24780039529746
		233	0.407297091562314	233	1.179497735544	233	1.24765160722918
		234	0.379078888526818	234	1.17840230040469	234	1.24748371750847
		235	0.377356911506071	235	1.17757602334194	235	1.24733339198629
		236	0.348352000086156	236	1.17645851776959	236	1.24716358147393
		237	0.346802304165675	237	1.17561915914817	237	1.24701171090234
		238	0.317048787926406	238	1.17447909440829	238	1.246839966251
		239	0.315667661480414	239	1.17362647114034	239	1.24668654293992
		240	0.285208825940666	240	1.17246334487976	240	1.24651285062944
		241	0.283991857107468	241	1.17159727192437	241	1.24635786679367
		242	0.252875808584502	242	1.17041056775026	242	1.24618221312901
		243	0.25181813045994	243	1.16953085818833	243	1.24602566088756
		244	0.220097351488724	244	1.16832004523302	244	1.24584803199681
		245	0.219193895490089	245	1.16742651035047	245	1.24568990337234
		246	0.186924725152717	246	1.16619104282146	246	1.24551028520464
		247	0.186170473632916	247	1.16528349220131	247	1.24535057212282
		248	0.153412523440114	248	1.16402280891603	248	1.24516895044627
		249	0.152802752461133	249	1.16310105053999	249	1.24500764473518
		250	0.119618270534424	250	1.16181457444483	250	1.24482400513472
		251	0.119148773843028	251	1.16087841480501	251	1.24466109852416
		252	0.08560197192361	252	1.15956555247795	252	1.24447542639941
		253	0.085269257651492	253	1.15861479669938	253	1.24431091052034
		254	0.051425616782915	254	1.15727493783586	254	1.2441231910834
		255	0.051227069242931	255	1.15630938981057	255	1.24395705746727
		256	0.017152640730911	256	1.15494190669192	256	1.2437672757405
		257	0.017086640899599	257	1.15396136922518	257	1.2435995158186
				258	1.15256561616907	258	1.24340765663237
				259	1.15156989113881	259	1.24323826173516
				260	1.15014520393118	260	1.24304430972555
				261	1.1491340924612	261	1.24287327108205
				262	1.14767978776901	262	1.2426772106885
				263	1.14665309041698	263	1.2425045194256
				264	1.14516846518126	264	1.24230633488859
				265	1.14412598214241	265	1.24213198203036
				266	1.14261031295093	266	1.24193165738896
				267	1.14155184427834	267	1.24175563385604
				268	1.14000438671733	268	1.24155315294549
				269	1.13892973255986	269	1.24137544955436
				270	1.13734972054415	270	1.24117079600359
				271	1.13625868140313	271	1.2409914034659
				272	1.13464532648401	272	1.24078456069503
				273	1.13353770348965	273	1.24060346961694
				274	1.13189019414	274	1.2403944208347
				275	1.13076578934884	275	1.24021162171614
				276	1.12908329022466	276	1.24000034991728
				277	1.12794190693909	277	1.23981583315131
				278	1.12622355811708	278	1.23960232111398
				279	1.12506500122834	279	1.23941607698604
				280	1.12330991741862	280	1.23920030726911
				281	1.12213399377451	281	1.23901232595633
				282	1.12034126350816	282	1.23879428089666
				283	1.11914778230677	283	1.23860455246717
				284	1.11731646709742	284	1.23838421417687
				285	1.11610524030834	285	1.23819272858907
				286	1.11423437378732	286	1.23797007895268
				287	1.11300521660176	287	1.23777682605452
				288	1.11109380362625	288	1.23755184672617
				289	1.10984653493756	289	1.23735681625444
				290	1.1078935506713	290	1.23712948865496
				291	1.10662799358733	291	1.23693267023457
				292	1.10463238255334	292	1.23670297554856
				293	1.10334836494236	293	1.23650435869177
				294	1.10130904004739	294	1.23627227786462
				295	1.10000639511902	295	1.23607185197037
				296	1.09792223664929	296	1.23583736570522
				297	1.09660080357212	297	1.23563512005835
				298	1.09447065816018	298	1.23539820881303
				299	1.09313028271771	299	1.23519413258356
				300	1.09095296228014	300	1.23495477656746
				301	1.08959349756669	301	1.23474885880984
				302	1.08736777821272	302	1.23450703798074
				303	1.08598908537093	303	1.23429926763313
				304	1.08371370628191	304	1.23405496169398
				305	1.08231565528345	305	1.23384532757748
				306	1.07998931756343	306	1.23359851597311
				307	1.07857178803459	307	1.23338700679102
				308	1.0761931535323	308	1.23313766870486
				309	1.07475603562594	309	1.23292427304193
				310	1.07232372572881	310	1.23267238739261
				311	1.07086692104422	311	1.23245709371428
				312	1.06837951544507	312	1.23220263915219
				313	1.06690293799713	313	1.23198543580387
				314	1.06435897343458	314	1.23172839070769
				315	1.06286255067355	315	1.23150926591398
				316	1.06026051964731	316	1.23124960838715
				317	1.05874419353042	317	1.23102855025109
				318	1.05608254299317	318	1.23076625811822
				319	1.05454627110901	319	1.23054325462051
				320	1.05182340113654	320	1.23027830542372
				321	1.05026715788308	321	1.23005334442203
				322	1.04748142032517	322	1.22978571541725
				323	1.04590519814203	323	1.22955878464538
				324	1.04305489525654	324	1.22928845279859
				325	1.04145870591173	325	1.22905953986579
				326	1.03854208898528	326	1.22878648184919
				327	1.03692596491648	327	1.22855557423935
				328	1.03394123287525	328	1.22827976642749
				329	1.03230522858523	329	1.22804685149843
				330	1.02925052660022	330	1.22776826996423
				331	1.02759472010551	331	1.22753333494691
				332	1.02446813819723	332	1.2272519554577
				333	1.02279263252884	333	1.2270149874555
				334	1.01959220417697	334	1.22673078546891
				335	1.01789712893121	335	1.22649177145685
				336	1.01462082969573	336	1.22620472211669
				337	1.01290634263273	337	1.22596364894071
				338	1.00955208879376	338	1.22567372707278
				339	1.0078183774805	339	1.225430581449
				340	1.00438402470506	340	1.2251377615568
				341	1.00263130819886	341	1.22489253007073
				342	0.999114650243852	342	1.22459678633113
				343	0.997343180811715	343	1.224349455437
				344	0.993741948273335	344	1.22405076169586
				345	0.991952013141232	345	1.22380131771584
				346	0.988263872262467	346	1.22349964748349
				347	0.986455795387867	347	1.22324807660698
				348	0.982678346936782	348	1.22294340305371
				349	0.980852490796552	349	1.22268969133663
				350	0.976983269029553	350	1.22238198728804
				351	0.975140036414156	351	1.22212612065209
				352	0.971176508139819	352	1.22181535858444
				353	0.969316343943427	353	1.22155732281638
				354	0.965255907704	354	1.22124347485179
				355	0.963379300698847	355	1.22098325560276
				356	0.959219286088121	356	1.22066629350438
				357	0.957326770669937	357	1.2204038762892
				358	0.953064437807841	358	1.22008377145625
				359	0.951156595697732	359	1.21981914165272
				360	0.946789134883696	360	1.21949586511556
				361	0.944866596770335	361	1.21922900796378
				362	0.94039112833917	362	1.21890253037877
				363	0.938454575443558	363	1.21863343098047
				364	0.933868149849374	364	1.21830372262482
				365	0.931918315392908	365	1.21803236594271
				366	0.927217913548266	366	1.21769939670924
				367	0.925255584103279	367	1.21742576756633
				368	0.920438118002453	368	1.21708950695815
				369	0.918464134702946	369	1.21681359003713
				370	0.913526448359738	370	1.21647400716221
				371	0.911541707948588	371	1.21619578700481
				372	0.906480578680606	372	1.21585285057047
				373	0.904486034368318	373	1.21557231157684
				374	0.899298174460872	374	1.21522598988418
				375	0.897294836569861	375	1.21494311631231
				376	0.891976895353676	376	1.21459337725049
				377	0.889965831721217	377	1.2143081532156
				378	0.884514398098944	378	1.2139549642561
				379	0.882496734211399	379	1.21366737373007
				380	0.876908339668281	380	1.21331070192079
				381	0.874885258499007	381	1.21302072873158
				382	0.869156380633071	382	1.21266054069092
				383	0.867129122156636	383	1.21236816852207
				384	0.86125618876328	384	1.21200443043282
				385	0.85922604911928	385	1.21170964282288
				386	0.85320544286411	386	1.21134232042608
				387	0.851173773145119	387	1.21104510076815
				388	0.845001836857242	388	1.21067415935683
				389	0.84297004149718	389	1.21037449089803
				390	0.836643084112845	390	1.20999989531085
				391	0.834612618854484	391	1.20969776115187
				392	0.828126922037948	392	1.20931947576665
				393	0.826099291461341	393	1.20901485886133
				394	0.819451116926019	394	1.20863284758847
				395	0.817427871523379	395	1.20832573074333
				396	0.810613469071785	396	1.20793995701914
				397	0.808596201858771	397	1.20763032289303
				398	0.801611818154358	398	1.20724074967293
				399	0.799602160812812	399	1.20692858077661
				400	0.792444048890646	400	1.20653517052827
				401	0.790443667443576	401	1.20622044922409
				402	0.78310809695985	402	1.20582316392034
				403	0.781118686985707	403	1.20550587242192
				404	0.773601955198494	404	1.2051046735337
				405	0.771625236598562	405	1.20478479390563
				406	0.763923680063906	406	1.2043796423947
				407	0.761961391403803	407	1.20405715655228
				408	0.754071398362535	408	1.20364801286386
				409	0.752125290816131	409	1.20332290257286
				410	0.744043314237622	410	1.20290972662815
				411	0.742115145169169	411	1.20258197350465
				412	0.733837716408877	412	1.20216472469322
				413	0.73192924263649	413	1.20183431020339
				414	0.723452985654746	414	1.20141294737543
				415	0.721565956445432	415	1.20107985283544
				416	0.712887602525612	416	1.20065433429393
				417	0.711023752378661	417	1.20031854086986
				418	0.702140155273951	418	1.19988882436254
				419	0.70030119655546	419	1.1995503130703
				420	0.691209347984973	420	1.19911635578156
				421	0.689396963481376	421	1.1987751074869
				422	0.680094008888677	422	1.19833686602953
				423	0.67830984435128	423	1.19799286144807
				424	0.6687930988315	424	1.19755029185483
				425	0.667038755587033	425	1.19720351155213
				426	0.657305719882964	426	1.19675656926725
				427	0.655582747586914	427	1.19640699365892
				428	0.645631124049793	428	1.19595563352941
				429	0.643941013659764	429	1.19560324288131
				430	0.633768722067025	430	1.19514741914811
				431	0.632112899112512	431	1.19479219357651
				432	0.621718092232636	432	1.19433185986556
				433	0.620097910455451	433	1.19397377933748
				434	0.60947898924921	434	1.19350888865057
				435	0.60789572468537	435	1.19314793298404
				436	0.597051353033172	436	1.19267843768954
				437	0.595506198602498	437	1.19231458655402
				438	0.584435317449185	438	1.1918404383775
				439	0.582929378113239	439	1.19147367129428
				440	0.571631218924475	440	1.19099482130884
				441	0.570165507466964	441	1.19062511765158
				442	0.558639604895124	442	1.19014151626819
				443	0.557215038371665	443	1.18976885526344
				444	0.54546124203384	444	1.18928045222097
				445	0.544078638930233	445	1.1889048129488
				446	0.532097124206374	446	1.188411557304
				447	0.530757202336388	447	1.18803291869872
				448	0.518548480101718	448	1.18753475881592
				449	0.51725185526706	449	1.1871530996668
				450	0.504816780479439	450	1.18664998320754
				451	0.503563965906233	451	1.18626528215968
				452	0.490903744976108	452	1.18575715607212
				453	0.489695151533962	453	1.18536939162732
				454	0.476811348411806	454	1.18485620213543
				455	0.4756472856135	455	1.18446535265323
				456	0.462541826537113	456	1.18394704524589
				457	0.461422504309267	457	1.18355308894457
				458	0.448097681160959	458	1.18302960836442
				459	0.447023212368679	459	1.18263252332222
				460	0.43348168460015	460	1.18210381355432
				461	0.432452088301833	461	1.18170357771064
				462	0.418696883392481	462	1.181169581971
				463	0.417712088794464	463	1.18076617312772
				464	0.403746601216931	464	1.18022683385158
				465	0.402806452291774	465	1.17982022967452
				466	0.388634440966751	466	1.17927548850442
				467	0.387738701693413	467	1.17886566652483
				468	0.373364285924134	468	1.17831546429854
				469	0.372512646103268	469	1.17790240191473
				470	0.357940299988737	470	1.17734667865294
				471	0.357132381581696	471	1.176930353132
				472	0.342366926916529	472	1.1763690480258
				473	0.341602290852468	473	1.17594943650544
				474	0.326648888530308	474	1.17538248790359
				475	0.325927041921943	475	1.17495956739406
				476	0.310791181868725	476	1.17438691279005
				477	0.310111585573862	477	1.17396066017624
				478	0.294799075246715	478	1.17338223619513
				479	0.294161151709628	479	1.17295262823871
				480	0.278678103206909	480	1.17236837062374
				481	0.278081244510985	481	1.17193538396546
				482	0.262434060348751	482	1.17134522756449
				483	0.26187763640958	483	1.17090883872662
				484	0.246072994029615	484	1.17031271747821
				485	0.245556360855944	485	1.16987290286712
				486	0.22960119594026	486	1.16927074978652
				487	0.229123703888916	487	1.16882748569531
				488	0.213025192565169	488	1.16821923286012
				489	0.212586194515335	489	1.16777249547154
				490	0.196351734546888	490	1.16715807400717
				491	0.195950593918933	491	1.16670783939653
				492	0.179587784982028	492	1.16608717946139
				493	0.179223883526601	493	1.16563342359975
				494	0.162740506685276	494	1.1650064543702
				495	0.162413251969521	495	1.1645491531276
				496	0.145817248466295	496	1.16391580278265
				497	0.145526080985959	497	1.16345493193162
				498	0.128825530472754	498	1.16281512763736
				499	0.128569930321619	499	1.16235066285649
				500	0.111773028660809	500	1.16170433075027
				501	0.111552521692314	501	1.161236247628
				502	0.094667558462035	502	1.16058331280233
				503	0.094481721882187	503	1.16011158684094
				504	0.077517057722976	504	1.15945197332712
				505	0.077365525058635	505	1.15897657994686
				506	0.060329569000081	506	1.15831021069833
				507	0.060212034392447	507	1.15783112524174
				508	0.043113221298683	508	1.15715792211716
				509	0.043029443078225	509	1.15667511985362
				510	0.025876211349836	510	1.15599500359969
				511	0.025826014855945	511	1.15550845973012
				512	0.00862678452311	512	1.15482134996401
				513	0.008610064139343	513	1.15433103962586
						514	1.15363685481747
						515	1.15314275308982
						516	1.15244141054366
						517	1.1519434924526
						518	1.1512349082894
						519	1.15073314881365
						520	1.15001723795163
						521	1.14951161202834
						522	1.1487882881642
						523	1.14827877069505
						524	1.14754794628463
						525	1.14703451214215
						526	1.14629609838072
						527	1.14577872241485
						528	1.14503262921718
						529	1.14451128626213
						530	1.14375742224209
						531	1.14323208712345
						532	1.14247035957338
						533	1.14194100711552
						534	1.14117132198519
						535	1.14063792701893
						536	1.1398601888942
						537	1.13932272626479
						538	1.13853683834587
						539	1.13799528292132
						540	1.13720114700068
						541	1.1366554736803
						542	1.13585299012024
						543	1.13530317384361
						544	1.13449224155346
						545	1.13393825730968
						546	1.13311877372256
						547	1.13256059655984
						548	1.13173245760916
						549	1.13117006264478
						550	1.1303331627402
						551	1.12976652517084
						552	1.12892075717401
						553	1.12834985228642
						554	1.12749510748618
						555	1.12691991066826
						556	1.12605607875552
						557	1.12547656550779
						558	1.12460353454998
						559	1.12401968049745
						560	1.12313733691256
						561	1.122549117817
						562	1.12165734634722
						563	1.12106473811989
						564	1.12016342180481
						565	1.1195664005196
						566	1.11865542066898
						567	1.11805396257599
						568	1.11713319874216
						569	1.11652728028179
						570	1.11559661023152
						571	1.11498620804896
						572	1.11404550773499
						573	1.11343059869528
						574	1.11247974222733
						575	1.11186030343082
						576	1.11089916304621
						577	1.11027517184462
						578	1.10930361787841
						579	1.10867505189134
						580	1.10769295274605
						581	1.10705978987805
						582	1.10606701199286
						583	1.1054292304511
						584	1.10442563827067
						585	1.10378321658303
						586	1.10276867252582
						587	1.10212158955973
						588	1.10109595398583
						589	1.10044418896754
						590	1.09940732014607
						591	1.09875085268064
						592	1.0977026067567
						593	1.09704141684847
						594	1.09598164780956
						595	1.09531571588341
						596	1.09424427552543
						597	1.09357358244851
						598	1.09249032034125
						599	1.0918148474455
						600	1.09071961089771
						601	1.09003934000292
						602	1.08893197402688
						603	1.08824688746454
						604	1.0871272347401
						605	1.08643731537788
						606	1.08530521621617
						607	1.0846104474831
						608	1.08346573978964
						609	1.08276610570204
						610	1.08160862493945
						611	1.08090411012754
						612	1.0797336892778
						613	1.07902427901311
						614	1.07784074853931
						615	1.07712642876282
						616	1.07592961657052
						617	1.07521037392151
						618	1.07400010531961
						619	1.0732759271654
						620	1.0720520248266
						621	1.07132289929298
						622	1.07008518321381
						623	1.06935109921629
						624	1.06809938667668
						625	1.06736033395262
						626	1.06609443947509
						627	1.06535040861655
						628	1.06407014392504
						629	1.06332112641251
						630	1.06202630039072
						631	1.06127228862768
						632	1.05996270727714
						633	1.05920369462548
						634	1.0578791610232
						635	1.05711514183946
						636	1.05577545609528
						637	1.05500642576777
						638	1.05365138498133
						639	1.05287733996812
						640	1.05150673818559
						641	1.05072767605334
						642	1.04934130422383
						643	1.04855722368752
						644	1.04715486961926
						645	1.04636577058279
						646	1.04494721889903
						647	1.04415310249667
						648	1.04271813459146
						649	1.04191900323019
						650	1.04046739722391
						651	1.03966325462662
						652	1.03819478532141
						653	1.037385636571
						654	1.03590007540605
						655	1.03508592699035
						656	1.03358304199719
						657	1.03276390185476
						658	1.03124345761244
						659	1.03041933517917
						660	1.02888109276952
						661	1.02805199902616
						662	1.02649571598908
						663	1.02566166350945
						664	1.02408709379833
						665	1.02324809679848
						666	1.02165499073574
						667	1.02081106512377
						668	1.01919916935671
						669	1.01835033278344
						670	1.01671939024026
						671	1.01586566215058
						672	1.01421541199685
						673	1.01335681368181
						674	1.01168699127728
						675	1.01082354592686
						676	1.00913388278276
						677	1.00826561553931
						678	1.00655583927623
						679	1.00568277728844
						680	1.00395261159488
						681	1.00307478407243
						682	1.00132394866397
						683	1.00044138693262
						684	0.998669597512043
						685	0.997782335069224
						686	0.995989303287435
						687	0.995097375858299
						688	0.993282809276303
						689	0.992386254870095
						690	0.990549856922085
						691	0.989648715888838
						692	0.987790185846506
						693	0.986884500933981
						694	0.985003533872168
						695	0.984093350282956
						696	0.982189637046768
						697	0.981275002495485
						698	0.979348229669007
						699	0.978429194439498
						700	0.976479044316225
						701	0.975555661318699
						702	0.973581811873839
						703	0.972654136701832
						704	0.970656261566634
						705	0.969724352553702
						706	0.967702120991935
						707	0.966766039267987
						708	0.964719116154768
						709	0.963778925701908
						710	0.961706971505017
						711	0.960762739212797
						712	0.958665409976667
						713	0.957717205696626
						714	0.955594153029187
						715	0.954642049628533
						716	0.952492920691099
						717	0.951536994105424
						718	0.949361431605818
						719	0.94840176089068
						720	0.946199403079795
						721	0.945236070461043
						722	0.943006551133062
						723	0.942039642055728
						724	0.939782590552202
						725	0.938812193727816
						726	0.93652723494584
						727	0.935553442397998
						728	0.933240196802706
						729	0.932263103910712
						730	0.929921187552326
						731	0.92894089309274
						732	0.926569917628425
						733	0.925586523814323
						734	0.923186096535093
						735	0.922199709052853
						736	0.919769432915784
						737	0.918780160959205
						738	0.916319634625217
						739	0.915327590926766
						740	0.912836408804236
						741	0.911841709663219
						742	0.909319461957707
						743	0.908322227265159
						744	0.905768500035507
						745	0.904768853295578
						746	0.902183228516678
						747	0.901181296864308
						748	0.898563352496806
						749	0.897559266711465
						750	0.894908576778694
						751	0.893902471293964
						752	0.891218605966394
						753	0.890210618875173
						754	0.887493144562654
						755	0.886483417617758
						756	0.883731897069858
						757	0.882720575679794
						758	0.879934568094504
						759	0.878921801314193
						760	0.876100862455293
						761	0.87508680297153
						762	0.872230485294886
						763	0.871215289406306
						764	0.868323142195389
						765	0.867306969786736
						766	0.864378539297614
						767	0.863361553808102
						768	0.860396383424188
						769	0.859378751809752
						770	0.856376382206561
						771	0.855358274895792
						772	0.852318244215922
						773	0.851299835059537
						774	0.848221679098163
						775	0.847203145311789
						776	0.844086397712841
						777	0.84306791981298
						778	0.839912112276252
						779	0.838893874009258
						780	0.835698536508608
						781	0.83468072477257
						782	0.831445385785409
						783	0.83042819054477
						784	0.827152377292986
						785	0.826135991485851
						786	0.8228192301883
						787	0.821803849626303
						788	0.818445665762989
						789	0.817431489023682
						790	0.814031407611707
						791	0.81301863592341
						792	0.809576181804763
						793	0.808565018923873
						794	0.805079717065084
						795	0.804070369145825
						796	0.800541744949505
						797	0.799534420406166
						798	0.7959620000344
						799	0.794956909396101
						800	0.791340220105648
						801	0.790337575863726
						802	0.786676146352925
						803	0.785676162801045
						804	0.781969523568326
						805	0.780972416635456
						806	0.777220100349283
						807	0.776226087425697
						808	0.772427629305758
						809	0.771436929062281
						810	0.767591867271699
						811	0.766604699472393
						812	0.762712575520687
						813	0.761729160829273
						814	0.757789519985765
						815	0.75681007976604
						816	0.752822471483371
						817	0.751847227593958
						818	0.747811205941326
						819	0.746840380525096
						820	0.742755504630805
						821	0.741789319899361
						822	0.737655154402213
						823	0.736693832415834
						824	0.732509947924886
						825	0.731553710368371
						826	0.727319683930509
						827	0.726368751885384
						828	0.722084167460158
						829	0.721138761173729
						830	0.716803210114848
						831	0.715863548766619
						832	0.711476630309464
						833	0.710542931775437
						834	0.706104253529928
						835	0.705176734145355
						836	0.700685912593482
						837	0.699764786914631
						838	0.695221447911904
						839	0.694306928477426
						840	0.68971070775751
						841	0.688803004850003
						842	0.684153548531757
						843	0.683252869940142
						844	0.678549835036248
						845	0.677656385819579
						846	0.672899440745964
						847	0.67201342299928
						848	0.667202248084475
						849	0.666323860707345
						850	0.661458148700941
						851	0.660587587169309
						852	0.655667043748643
						853	0.654804499890602
						854	0.649828844164797
						855	0.648974505940927
						856	0.643943470951406
						857	0.643097522240264
						858	0.638010855456863
						859	0.63717347584624
						860	0.632030939658022
						861	0.631202304242553
						862	0.62600367644244
						863	0.625183955628139
						864	0.61992902989049
						865	0.619118389206756
						866	0.613806975557006
						867	0.613005575476643
						868	0.607637500752138
						869	0.606845496519897
						870	0.601420604821071
						871	0.600638146291198
						872	0.59515629942225
						873	0.594383530905498
						874	0.588844608803734
						875	0.588081668924279
						876	0.582485570077314
						877	0.581732591639969
						878	0.576079233489995
						879	0.575336343358095
						880	0.569625662692436
						881	0.568892981676744
						882	0.563124935003949
						883	0.562402577762879
						884	0.556577141673633
						885	0.555865216625066
						886	0.5499823881372
						887	0.549280997382146
						888	0.543340794269077
						889	0.542650033527368
						890	0.536652494629307
						891	0.535972453187518
						892	0.529917638704833
						893	0.529248399376547
						894	0.523136391144664
						895	0.522478030243201
						896	0.516308931988487
						897	0.51566151931216
						898	0.509435456888235
						899	0.508799055718172
						900	0.502516177322141
						901	0.501890844432675
						902	0.4955513208008
						903	0.4949371064824
						904	0.488541131064748
						905	0.487938079159438
						906	0.481485868273084
						907	0.480894016222245
						908	0.474385809182641
						909	0.473805188087092
						910	0.467241247317227
						911	0.466671882009427
						912	0.460052493126454
						913	0.459494402254648
						914	0.452819874133667
						915	0.45227307025778
						916	0.445543735072508
						917	0.445008224771546
						918	0.438224438011636
						919	0.437700222002345
						920	0.430862362467135
						921	0.430349435733648
						922	0.423457905502169
						923	0.422956257436316
						924	0.416011481813415
						925	0.415521096365395
						926	0.40852352380385
						927	0.40804437964291
						928	0.400994481641462
						929	0.400526552326214
						930	0.393424823303469
						931	0.392968077461465
						932	0.385815034605646
						933	0.385369436121814
						934	0.378165619216389
						935	0.377731127429888
						936	0.370477098655129
						937	0.370053668564212
						938	0.362750012274763
						939	0.362337594749174
						940	0.354984917227768
						941	0.354583459228213
						942	0.347182388415696
						943	0.346791833219902
						944	0.339343018421753
						945	0.338963305856619
						946	0.331467417426218
						947	0.331098484105549
						948	0.323556213104443
						949	0.323197992671741
						950	0.315610050507252
						951	0.315262473883035
						952	0.307629591923534
						953	0.307292587556633
						954	0.299615516724872
						955	0.299289010847163
						956	0.291568521192114
						957	0.291252438076111
						958	0.283489318323752
						959	0.283183580542494
						960	0.275378637626071
						961	0.275083166314732
						962	0.267237224885032
						963	0.266951940003658
						964	0.259065841919884
						965	0.258790662516678
						966	0.250865266318547
						967	0.250600110793105
						968	0.242636291154837
						969	0.24238107752074
						970	0.23437972468763
						971	0.234134370833791
						972	0.226096390042118
						973	0.225860813992284
						974	0.217787124873316
						975	0.21756124504314
						976	0.209452781012048
						977	0.209236516463112
						978	0.20109422409365
						979	0.20088749478387
						980	0.192712333169676
						981	0.192515060199477
						982	0.184308000302925
						983	0.184120106156626
						984	0.175882130146149
						985	0.175703538927962
						986	0.167435639504827
						987	0.16726627716892
						988	0.158969456884429
						989	0.158809251458489
						990	0.150484522022639
						991	0.150333403824394
						992	0.141981785407022
						993	0.141839687253189
						994	0.13346220777866
						995	0.13332906518581
						996	0.12492675962232
						997	0.124802510999161
						998	0.116376420643748
						999	0.11626100747434
						1000	0.107812179234691
						1001	0.107705546252144
						1002	0.099235031926313
						1003	0.099137127276521
						1004	0.090645982831667
						1005	0.090556758226672
						1006	0.082046043077936
						1007	0.08196545393852
						1008	0.073436230229154
						1009	0.073364235816308
						1010	0.064817567700166
						1011	0.064754131235082
						1012	0.056191084162586
						1013	0.056136172934882
						1014	0.047557812943563
						1015	0.047511398407441
						1016	0.038918791418124
						1017	0.038880849276227
						1018	0.030275060395956
						1019	0.030245570670692
						1020	0.02162766350343
						1021	0.021606610595594
						1022	0.012977646561735
						1023	0.012965019296254
						1024	0.004326056961966
						1025	0.004321848620667


==> images/csv/EllSpecIFISSChL.csv <==
L10X	L10Y	L20X	L20Y	L50X	L50Y
1	0.255010731398657	1	0.255010762180753	1	0.255010762180845
2	0.251186410220997	2	0.251186410220997	2	0.251186410220997
3	0.236590522967456	3	0.238535200151636	3	0.239140252860266
4	0.230713245257038	4	0.23652043395208	4	0.238787850764433
5	0.230611906706419	5	0.233621343431563	5	0.238213159798484
6	0.230593735092893	6	0.230740184632383	6	0.237434481833136
7	0.230105618391854	7	0.230737070302639	7	0.236476213542542
8	0.230075560161389	8	0.230595291426385	8	0.235367809881515
9	0.229452928701296	9	0.230585704699786	9	0.234142607040176
10	0.229312922473772	10	0.230360171738505	10	0.232836503408823
11	0.228875363006586	11	0.230359940754136	11	0.231486462595433
12	0.22868443419967	12	0.230349080322589	12	0.230780798122708
13	0.228475255121926	13	0.230058843553307	13	0.230780516851146
14	0.228002685124991	14	0.230035183125138	14	0.230755930242618
15	0.226542938577145	15	0.229731492380975	15	0.230754864984133
16	0.225109477618508	16	0.229650079055459	16	0.230714679064353
17	0.224731587684416	17	0.229384799686428	17	0.23071252482658
18	0.222634316727382	18	0.229273914227312	18	0.230657312529439
19	0.221364876671656	19	0.228994702903016	19	0.23065414432685
20	0.220292934454878	20	0.228969336755447	20	0.230584182835488
21	0.219215744938964	21	0.228762662738109	21	0.230580652786257
22	0.217916975113569	22	0.228664864246976	22	0.23049591127542
23	0.217742774203703	23	0.228542811983145	23	0.23049306108301
24	0.216952410280455	24	0.228482678960286	24	0.230395087020588
25	0.216053387982914	25	0.228436966091006	25	0.230390748772028
26	0.215083172475851	26	0.2283202250571	26	0.230284585056267
27	0.215017337740063	27	0.227632030773116	27	0.230273206243837
28	0.213969835317876	28	0.227229548947789	28	0.230164640296423
29	0.212679109218591	29	0.226825804777091	29	0.230143233925053
30	0.212196629708894	30	0.225926515329729	30	0.230128809558196
31	0.212157561802444	31	0.224943099520036	31	0.230035056051604
32	0.211168913713776	32	0.22456565269478	32	0.230005117608088
33	0.209468018899355	33	0.223882049478823	33	0.229893934795826
34	0.209448417456354	34	0.222748912877517	34	0.229864979471126
35	0.208906807772512	35	0.222489096221332	35	0.229738960825496
36	0.208744849070288	36	0.221548690606433	36	0.229726780427225
37	0.207555171623417	37	0.220951710255713	37	0.229593770463856
38	0.206403966452225	38	0.220286002338261	38	0.229569497225687
39	0.206021566859146	39	0.219828900946889	39	0.229455871235746
40	0.205425596755327	40	0.218992748650553	40	0.229409590202651
41	0.203145174078165	41	0.218965190998585	41	0.229299241130546
42	0.202985961030155	42	0.218342607101107	42	0.229275478055883
43	0.201794841409425	43	0.217807193703677	43	0.229158113380408
44	0.200656432885828	44	0.21759041787082	44	0.229121379747655
45	0.200044511728417	45	0.217337428527353	45	0.229031708161714
46	0.198014784114339	46	0.216899242982974	46	0.228991719364515
47	0.197312611298023	47	0.21646846770385	47	0.228896596675366
48	0.196553850055292	48	0.216165780641755	48	0.228862069693201
49	0.196470666035009	49	0.216027536213401	49	0.228797355362849
50	0.196220442738459	50	0.215563403113789	50	0.228790942944709
51	0.196048612115855	51	0.215066226800632	51	0.228762729589682
52	0.195804743942203	52	0.214695514593575	52	0.228693491973215
53	0.19523912309077	53	0.214528532726233	53	0.228654632900026
54	0.195172337015733	54	0.213944689983702	54	0.228599871759936
55	0.194808527525668	55	0.21331067028221	55	0.228577007419395
56	0.1943580783797	56	0.213184492715368	56	0.228536352667791
57	0.194055950148251	57	0.212625238371381	57	0.228526573758336
58	0.193358150222608	58	0.21220334224671	58	0.22849335287542
59	0.192977063835148	59	0.211870646495852	59	0.228475191578982
60	0.192594338681849	60	0.211640245335466	60	0.228455067951507
61	0.192427582027867	61	0.21107379013284	61	0.228442348843892
62	0.192069132833858	62	0.210216020362001	62	0.228432043369344
63	0.19184063036116	63	0.210091527290765	63	0.228426438889584
64	0.191444724235348	64	0.209484531506753	64	0.228278495930235
65	0.19108960896635	65	0.209301506452081	65	0.227989250991612
66	0.191074656504891	66	0.209098646671638	66	0.227679916036035
67	0.189567005934958	67	0.208949597992803	67	0.227521502759642
68	0.189341230745195	68	0.208329885276139	68	0.227353508469271
69	0.18825848214831	69	0.208315748325109	69	0.227011161994472
70	0.187453585737293	70	0.207982525834656	70	0.226653580676097
71	0.187381101549416	71	0.20729682374899	71	0.226324608152195
72	0.186169748081329	72	0.206734191897512	72	0.226281307729396
73	0.185683041649842	73	0.206493675864213	73	0.225894809141373
74	0.184767272177188	74	0.206204482570682	74	0.225494506901894
75	0.184746077223649	75	0.205086588275952	75	0.225222924498561
76	0.183292996891802	76	0.205072812849878	76	0.225080794348385
77	0.183229520706107	77	0.204393129434392	77	0.224654044044789
78	0.182612730623555	78	0.203875938522753	78	0.224225361422663
79	0.181907500900546	79	0.203423939171897	79	0.224214612186922
80	0.1813462279554	80	0.202634663632781	80	0.223762841264009
81	0.18075538881419	81	0.201771940011405	81	0.223334093624846
82	0.180433265682941	82	0.201762943011832	82	0.223299061796317
83	0.17945663330278	83	0.201324000347765	83	0.222823593564655
84	0.178917360709454	84	0.200118816519049	84	0.222545826600783
85	0.178772713283916	85	0.200021059984364	85	0.222336746553983
86	0.178227958013517	86	0.198787786463889	86	0.221853392728258
87	0.177548914182215	87	0.198629065396628	87	0.221838821735059
88	0.17660562954855	88	0.198504208787128	88	0.221330111756113
89	0.175867200790327	89	0.197208268482951	89	0.221247341564271
90	0.175675474353876	90	0.196948749012254	90	0.220810901588331
91	0.17554200734259	91	0.196682974545976	91	0.220717279561397
92	0.174621667502538	92	0.196670092044649	92	0.220281469153876
93	0.174099120349647	93	0.196534970245598	93	0.22025284578131
94	0.173172654559795	94	0.196483292214466	94	0.219844324022608
95	0.172680820004888	95	0.196282228423802	95	0.219742085957762
96	0.172551317916771	96	0.196192488015699	96	0.219482958679947
97	0.17229875895615	97	0.195965117439041	97	0.219193017742634
98	0.171024080139749	98	0.195920844955888	98	0.219161062577161
99	0.170190811411184	99	0.195805900173585	99	0.218871996789575
100	0.169961054229918	100	0.195624082235255	100	0.218634525187505
101	0.169823717659268	101	0.195515468253835	101	0.218610082569768
102	0.169799700919856	102	0.195405756345552	102	0.218370485067931
103	0.169013389824443	103	0.195217987685084	103	0.218149092348766
104	0.169010658981091	104	0.194932000984442	104	0.218066864678027
105	0.168801990084656	105	0.194701885910548	105	0.217942402075594
106	0.167674911178128	106	0.194479674149523	106	0.217747421303221
107	0.167215509557822	107	0.194276505811961	107	0.217561580860528
108	0.167115941059446	108	0.194140663815132	108	0.217490289188719
109	0.166215797152346	109	0.193866229012374	109	0.217382663743853
110	0.16578996957177	110	0.193630492714923	110	0.217208746014362
111	0.165758879210878	111	0.193366586207669	111	0.217038148396588
112	0.164810166535463	112	0.193240837145006	112	0.216905049340874
113	0.164658553327772	113	0.193052891925986	113	0.216869396805483
114	0.164534252533971	114	0.192933553770409	114	0.216701190208467
115	0.16425563380023	115	0.192678742219713	115	0.216532374458826
116	0.163814417150522	116	0.192608240788055	116	0.216361920966774
117	0.163587326370255	117	0.192525804435257	117	0.216311394741811
118	0.163421147089867	118	0.192278067887506	118	0.2161889092813
119	0.163214693482056	119	0.192058034472734	119	0.216012512831661
120	0.162611987208552	120	0.191962517748769	120	0.215831987222097
121	0.162385395266819	121	0.191881094679581	121	0.215709575789477
122	0.162364920452796	122	0.191824656989393	122	0.215646660590738
123	0.161981510598033	123	0.191780441691303	123	0.215455925638435
124	0.161229801134137	124	0.191581709171894	124	0.215259233010218
125	0.161079597541074	125	0.19122192168586	125	0.215099846279055
126	0.160478335948583	126	0.190991623216649	126	0.215056085775644
127	0.160364225502828	127	0.19053671831142	127	0.214846034808569
128	0.159911991594772	128	0.190125938505872	128	0.214628674916751
129	0.159811256286986	129	0.189913657676925	129	0.214482467463655
130	0.159340332433279	130	0.189602585349195	130	0.214403641624606
131	0.158837528128779	131	0.189060028516204	131	0.214170608584075
132	0.15860983429519	132	0.188538239607408	132	0.213929285719102
133	0.158151664316464	133	0.188364031574708	133	0.213857714918628
134	0.157643992511616	134	0.187959399925966	134	0.21367941851931
135	0.157338121369851	135	0.187909595072065	135	0.213420789814267
136	0.15721069556313	136	0.187060450376598	136	0.213225891234689
137	0.156578461499491	137	0.186857888088515	137	0.213153228715935
138	0.15625094309565	138	0.186421656839887	138	0.212876647734127
139	0.156115280046351	139	0.186331545321155	139	0.21259125592346
140	0.155592115034765	140	0.185870393935629	140	0.21258735202524
141	0.155053036530442	141	0.185427411361087	141	0.212301445874789
142	0.15498830268469	142	0.184840140906108	142	0.21219633335248
143	0.154807290850721	143	0.18478183872363	143	0.211984553574258
144	0.15419104322974	144	0.184600619818938	144	0.211942566269802
145	0.153925031145923	145	0.184184760319912	145	0.21167178391435
146	0.153815202104725	146	0.183504653192045	146	0.21134770316292
147	0.153559276273852	147	0.183482941218906	147	0.211292280988814
148	0.15348438854345	148	0.183040020722987	148	0.211013550510102
149	0.153368013244789	149	0.182925693820865	149	0.210669495040635
150	0.152683950630998	150	0.182496309541315	150	0.210638088040288
151	0.152439394075302	151	0.182231090882346	151	0.210315589715267
152	0.152336801250358	152	0.181826926279004	152	0.209985268982303
153	0.151868967344609	153	0.181409358670815	153	0.209951887014521
154	0.151621998654095	154	0.18138192132944	154	0.209628707332663
155	0.151326482331637	155	0.180933123506866	155	0.209579038266588
156	0.150793449298595	156	0.180931307450527	156	0.20954963618232
157	0.150611006292906	157	0.180500324401483	157	0.209417514921118
158	0.149755290936752	158	0.179908092024904	158	0.209371555646704
159	0.149581510233652	159	0.179772062708058	159	0.209226819380511
160	0.149432511627042	160	0.179540955257727	160	0.209195109958555
161	0.149074336032997	161	0.17952455528721	161	0.209019236040245
162	0.148883231531775	162	0.17906106717846	162	0.208973743267982
163	0.148464257931357	163	0.178605757882166	163	0.208802523514073
164	0.147550778468972	164	0.178368640684258	164	0.208652390247307
165	0.147316698126682	165	0.177987935118454	165	0.208551418661213
166	0.146986257137913	166	0.177851736458309	166	0.208399997013842
167	0.146970867666485	167	0.177647653739868	167	0.208256282285166
168	0.146746069396182	168	0.17710448271197	168	0.207987047040642
169	0.146582876202291	169	0.176997861204341	169	0.207899090039891
170	0.146309322591319	170	0.176558127747625	170	0.207778363513467
171	0.145525444577465	171	0.176112246592976	171	0.207564143102142
172	0.14533420453917	172	0.175954105010039	172	0.207220756872897
173	0.14495585579077	173	0.175618410393038	173	0.207211170447283
174	0.144867715624178	174	0.175612002857366	174	0.207130840768184
175	0.144815000143743	175	0.174898734513978	175	0.206691792037605
176	0.144410338838525	176	0.174559146242959	176	0.20654301468888
177	0.144215686245594	177	0.174353309640164	177	0.206533023466432
178	0.144076568301134	178	0.174163015846886	178	0.206239850932155
179	0.143990838645782	179	0.173865460268015	179	0.20583920685076
180	0.143808717776725	180	0.173786956788662	180	0.205797218662569
181	0.143500712361842	181	0.173236345051849	181	0.205757574345635
182	0.143086326418102	182	0.172625304792261	182	0.205312262105146
183	0.143029979458609	183	0.172512697142497	183	0.205140609518815
184	0.14252392477706	184	0.172442500150016	184	0.204906884474274
185	0.142455140299109	185	0.172171036947822	185	0.204826955688857
186	0.14226962892868	186	0.17133218474391	186	0.204438027813623
187	0.142053782703209	187	0.171187032448696	187	0.204349026052707
188	0.141915250525066	188	0.17078319031937	188	0.203927704880661
189	0.141620589219473	189	0.170680664137235	189	0.20384951990893
190	0.141391597461085	190	0.170254027645468	190	0.203732108947897
191	0.141226059667387	191	0.170180287250243	191	0.203348014011245
192	0.140455606551705	192	0.170088935023081	192	0.20302346751226
193	0.140108325305165	193	0.16988424252621	193	0.202882780686971
194	0.14000011956994	194	0.169706134902295	194	0.202811526083736
195	0.139810437461864	195	0.169572024562116	195	0.202317622152825
196	0.139113836576094	196	0.169428256920168	196	0.202312729823887
197	0.138993283220074	197	0.169130347701238	197	0.201787820170945
198	0.138782565708405	198	0.168920607420809	198	0.201714266713878
199	0.138588938415961	199	0.168890433413171	199	0.201600546242835
200	0.137929004940091	200	0.168543273912267	200	0.201247342024598
201	0.137697538223405	201	0.16825231320621	201	0.200887580127489
202	0.137637591619434	202	0.168202861106268	202	0.200715180745049
203	0.136996746191115	203	0.167808315901849	203	0.200502731554201
204	0.136991984120186	204	0.167397364627064	204	0.200174475118231
205	0.136896218612015	205	0.167180382248048	205	0.200154909661965
206	0.136484990564454	206	0.167044390388296	206	0.199592558673233
207	0.136357952204557	207	0.166903113333436	207	0.199461812598555
208	0.136286559026201	208	0.166684909162735	208	0.199280171053762
209	0.1355850212298	209	0.166076864954234	209	0.199016807315087
210	0.135261659442879	210	0.165855712915319	210	0.198750115196078
211	0.135029942385448	211	0.165598348965434	211	0.198457586413338
212	0.134543018819979	212	0.165474959327308	212	0.198040103044662
213	0.133886568804866	213	0.16516332013513	213	0.198016823805905
214	0.133397943747796	214	0.164831749744097	214	0.197869065495262
215	0.133340588395341	215	0.164826918089406	215	0.197334246091754
216	0.132808575907853	216	0.164818088983306	216	0.197279972622541
217	0.132673050934807	217	0.164684149942756	217	0.196799554114818
218	0.131750219830074	218	0.164588441599583	218	0.19672529358649
219	0.131476005584242	219	0.164530446186949	219	0.196724918194201
220	0.131386374041707	220	0.16422205572476	220	0.196704548221034
221	0.131143182045596	221	0.164070635523706	221	0.196696795772328
222	0.131061914943683	222	0.164065388272058	222	0.196658680552993
223	0.130177733383554	223	0.163806090731431	223	0.196656940364749
224	0.129769320095186	224	0.163657314936717	224	0.196650732395757
225	0.129472336561078	225	0.163588077330982	225	0.196648433657859
226	0.129168116879746	226	0.163543377993835	226	0.196585084509883
227	0.12913590656634	227	0.163437025317796	227	0.196572188191306
228	0.128866474043225	228	0.163408897738677	228	0.196509340342548
229	0.128664081282539	229	0.16287136024612	229	0.196502057076696
230	0.128353684802747	230	0.162756336397329	230	0.196402753831005
231	0.127871166979657	231	0.162610581574266	231	0.196397998067847
232	0.127653231673732	232	0.162234055922902	232	0.196301398417049
233	0.127390260993658	233	0.16220928845777	233	0.196283068069302
234	0.127314211798559	234	0.162145990850369	234	0.196161244042761
235	0.126877607852064	235	0.162014079114128	235	0.196145376444836
236	0.126592104034088	236	0.161971751189973	236	0.196089949660156
237	0.125283905604056	237	0.161703460550071	237	0.196046418913807
238	0.125210505253433	238	0.161243312027327	238	0.19600096346137
239	0.125032211014936	239	0.161205048151622	239	0.195889047024845
240	0.124780167076505	240	0.160900436810106	240	0.195860902194458
241	0.124547321615556	241	0.160858744712993	241	0.195807773562763
242	0.124276248264652	242	0.160545459642688	242	0.195680625484751
243	0.124121771669418	243	0.160543161978769	243	0.195617881885215
244	0.123688272962033	244	0.160417577929663	244	0.195561375489607
245	0.123068499882545	245	0.160027510320231	245	0.19550789682203
246	0.122872345828087	246	0.159916340407346	246	0.195461777530673
247	0.122811405775304	247	0.159702912405244	247	0.195440589448136
248	0.12241980549961	248	0.159583163472885	248	0.1953060978502
249	0.121930140060205	249	0.159185197445076	249	0.195239893503928
250	0.121197439670189	250	0.159057030990532	250	0.195153598886419
251	0.120934740323513	251	0.158922004172416	251	0.195079188232809
252	0.120857084350402	252	0.158826936003682	252	0.194961611649157
253	0.120486281869821	253	0.158598393588457	253	0.194873251209963
254	0.120449995545791	254	0.158423220151913	254	0.194862081805052
255	0.119671092027782	255	0.15830364215675	255	0.194763836557924
256	0.119486305693442	256	0.15780099013793	256	0.194644612609985
257	0.118755051506511	257	0.157604759959254	257	0.194535140327722
258	0.118603875060311	258	0.157563221225268	258	0.194439112768019
259	0.118542824011584	259	0.157325078292691	259	0.194390706519316
260	0.118386761276711	260	0.157298851440793	260	0.194372240902983
261	0.118223148759311	261	0.157228469198291	261	0.194233232033551
262	0.117384393648841	262	0.157041001664759	262	0.194215074100804
263	0.117148964415253	263	0.156576373614633	263	0.194159371782555
264	0.116652713380749	264	0.1562618335519	264	0.194039207744095
265	0.116323866228111	265	0.156176374884666	265	0.193895730710817
266	0.116237050590204	266	0.156002567051423	266	0.19380226961813
267	0.116205416648605	267	0.15582459446907	267	0.193713919312197
268	0.116065571325697	268	0.1558018250249	268	0.193625223188168
269	0.114854603009733	269	0.155758860653765	269	0.193596452331761
270	0.11479348563222	270	0.155524892243313	270	0.193517072647253
271	0.11402951402881	271	0.155081025695381	271	0.193384827033679
272	0.113990968881819	272	0.154907062737456	272	0.193334596742234
273	0.113848394170652	273	0.154643082780468	273	0.193236739896956
274	0.112482731180245	274	0.154626672998749	274	0.193155443592433
275	0.112465501709542	275	0.154498224232326	275	0.193063442074166
276	0.112025342545371	276	0.15445466906434	276	0.19300138965692
277	0.111652682753089	277	0.154216574282953	277	0.192975475922258
278	0.111497418253372	278	0.154068409704207	278	0.19288430739503
279	0.110560525657972	279	0.15393891242685	279	0.192805629903278
280	0.110350109965864	280	0.1537275953714	280	0.192714990531384
281	0.110246960652064	281	0.153607346340923	281	0.192643640418554
282	0.110182752213412	282	0.153492920414288	282	0.192528569434511
283	0.109363575366745	283	0.153403188543904	283	0.192440916314581
284	0.109259102559465	284	0.15337821907856	284	0.192385627808983
285	0.108922217273119	285	0.153362432084585	285	0.192365738617649
286	0.108716368624692	286	0.15334807682544	286	0.192295053563101
287	0.108376207824118	287	0.153227250632616	287	0.192194250599296
288	0.107964206676068	288	0.153104799039061	288	0.192150735951832
289	0.107336423836578	289	0.152763842448042	289	0.192149992036409
290	0.107185944758813	290	0.152760311914311	290	0.192092288591848
291	0.107056808152678	291	0.152590764153801	291	0.192078110231886
292	0.107011668059739	292	0.152289394284331	292	0.192035620160368
293	0.106327572244956	293	0.151960320311058	293	0.191971949166021
294	0.106159162661501	294	0.151855932691056	294	0.191927173274305
295	0.105787159802845	295	0.151609613619779	295	0.191883469086043
296	0.105628044262298	296	0.151604782640642	296	0.191851428175895
297	0.105220390119367	297	0.151395021849753	297	0.191823090713385
298	0.105103104739419	298	0.151177318916137	298	0.191802598603729
299	0.10477262989261	299	0.150950509843398	299	0.191786244919836
300	0.104537065300803	300	0.150586045305628	300	0.19177547082443
301	0.104122380096103	301	0.150465281910825	301	0.191768876672434
302	0.103752720248923	302	0.150436316272809	302	0.191752617025934
303	0.10368814967674	303	0.150310455834278	303	0.191703067056209
304	0.103198789042102	304	0.150024351246322	304	0.191476275710735
305	0.102523290161995	305	0.149633937733198	305	0.191323258753468
306	0.101979500613707	306	0.14951351868237	306	0.191192856459697
307	0.101813358735376	307	0.149314915369968	307	0.191071152679739
308	0.101281100736702	308	0.149217900271338	308	0.191021626498541
309	0.100601448778808	309	0.149089497170072	309	0.190716483852528
310	0.10031934875114	310	0.1489039436057	310	0.1906234368169
311	0.100000114880266	311	0.148404129228531	311	0.190428144481362
312	0.099753207594598	312	0.148292658047054	312	0.190309508454931
313	0.099335090741453	313	0.148218903346926	313	0.1902038320994
314	0.098333455404371	314	0.148031629006674	314	0.190003273809223
315	0.098177089726408	315	0.147914389300888	315	0.18982394859995
316	0.097783323944089	316	0.14765048505525	316	0.189749032734553
317	0.097361005968541	317	0.147274394993269	317	0.189558750461905
318	0.09683021005787	318	0.147249059431705	318	0.189365560370841
319	0.096783547757782	319	0.147130372508689	319	0.189186183480631
320	0.096109648858876	320	0.146858217478997	320	0.189091273964333
321	0.09577085372705	321	0.146772255867069	321	0.189068026237303
322	0.095561931204116	322	0.146681870094957	322	0.188730442433827
323	0.095311150775777	323	0.146322568504163	323	0.188592669736713
324	0.094432600184127	324	0.146283261398987	324	0.188436499472655
325	0.094136197628003	325	0.14617816492459	325	0.188375842243822
326	0.094019558448613	326	0.145784883146255	326	0.188252237494775
327	0.093546710555673	327	0.145779729557551	327	0.187918588688101
328	0.093307752161526	328	0.145496345717614	328	0.18787937884053
329	0.092898753427476	329	0.145318626682715	329	0.18768139322478
330	0.092507185951752	330	0.145261713297405	330	0.187609670078494
331	0.092501750969849	331	0.145239808389177	331	0.187451633758481
332	0.092263799901904	332	0.145121103739058	332	0.187205682646685
333	0.091270324349992	333	0.144937421682925	333	0.187030684204075
334	0.090990410379019	334	0.144895673564538	334	0.187002490678636
335	0.090527381850448	335	0.144859032893752	335	0.186857415925438
336	0.089233727952846	336	0.144745797115718	336	0.186566450690763
337	0.089045076255195	337	0.144659375993405	337	0.186549580554868
338	0.0889289506544	338	0.144573332748599	338	0.186341797415282
339	0.087497097349664	339	0.144389097693382	339	0.186198088303785
340	0.087306517411437	340	0.144131594537119	340	0.186014070990097
341	0.087095273263747	341	0.144081305114796	341	0.185969388981616
342	0.087086964947201	342	0.144062730597015	342	0.18569062789999
343	0.086238865496662	343	0.143933307577134	343	0.185666270843471
344	0.085201081868916	344	0.143729172754943	344	0.185416685781076
345	0.085182638388324	345	0.143641902921889	345	0.185342571765881
346	0.085039056481538	346	0.143532010977114	346	0.185165684312761
347	0.084326835787915	347	0.143425628915739	347	0.185055894164092
348	0.083703593494759	348	0.143410148155553	348	0.184890991604354
349	0.083322569141263	349	0.143276102793717	349	0.184712743421007
350	0.083315660029282	350	0.143082946594305	350	0.184580364533968
351	0.08323905114385	351	0.143041144675324	351	0.184505354708343
352	0.081986185473341	352	0.142729036247233	352	0.18432629004747
353	0.081690705027048	353	0.142711351754518	353	0.184197082424868
354	0.080684053945964	354	0.142660193119582	354	0.18403985266061
355	0.08022099218651	355	0.142545462867289	355	0.183881238486548
356	0.079360981242716	356	0.142466179609816	356	0.183764234557627
357	0.078736888618226	357	0.142311774556059	357	0.183672170434177
358	0.078494890639754	358	0.142233466753081	358	0.18355662478477
359	0.076789359782683	359	0.142148572137828	359	0.183324146314506
360	0.07660311765931	360	0.142090919924648	360	0.183253426330986
361	0.074845154149189	361	0.141962543554535	361	0.183057777261842
362	0.07467253234726	362	0.141707632014627	362	0.183029121460395
363	0.072997027461645	363	0.141639288219295	363	0.182890610949499
364	0.072747927700024	364	0.141340395715205	364	0.182714999219539
365	0.071528001652803	365	0.14117089073346	365	0.1826297123723
366	0.070848667061149	366	0.141049117556399	366	0.182406268985193
367	0.070428070402451	367	0.140868970486503	367	0.182347662502791
368	0.068987022475791	368	0.140843832933242	368	0.18219507304337
369	0.068833666016873	369	0.140539926065261	369	0.182187524652226
370	0.067173704222615	370	0.140530124787511	370	0.182035483328199
371	0.067068321773035	371	0.140066761948237	371	0.181774440042771
372	0.065421260088355	372	0.13993284246675	372	0.181682142104711
373	0.065328832845988	373	0.139868741187145	373	0.181598370015544
374	0.063754279684134	374	0.139838416418828	374	0.181593202317882
375	0.063632327653604	375	0.139617936429929	375	0.181405911093675
376	0.062322970320217	376	0.139281782801573	376	0.18123028042552
377	0.062010036954169	377	0.139194554764965	377	0.181142619756411
378	0.061590101795298	378	0.139122738396223	378	0.180985713432546
379	0.060461109917473	379	0.13896180154613	379	0.180864581713397
380	0.060389438282292	380	0.138849624817292	380	0.18083551772828
381	0.059008940074425	381	0.138625826616311	381	0.180641511257105
382	0.058982543059447	382	0.138534738558879	382	0.180603531354768
383	0.057653493333598	383	0.138286161548756	383	0.180463405710672
384	0.05764407173299	384	0.138095693723276	384	0.180226840364202
385	0.056419302917924	385	0.137999791861885	385	0.180147553727168
386	0.056410531435482	386	0.137930892477567	386	0.180088033027618
387	0.055308687853669	387	0.13766631111094	387	0.180036820878354
388	0.055298814150781	388	0.137468320058771	388	0.179889657817487
389	0.055228868317655	389	0.137456287914027	389	0.179707523305917
390	0.054384242432579	390	0.137271045226695	390	0.179548878571655
391	0.054322626003283	391	0.137052686712678	391	0.179472297023317
392	0.053953727714987	392	0.137052239881534	392	0.179343210850491
393	0.053494963637687	393	0.13675521805252	393	0.179340645910885
394	0.053436306449799	394	0.136711422844466	394	0.17913311072239
395	0.052828823434713	395	0.136495582576496	395	0.178993442196668
396	0.052790776810374	396	0.136405748841891	396	0.178942235236799
397	0.052337589457804	397	0.136400866446264	397	0.178707218969448
398	0.052306241324184	398	0.136351422319756	398	0.178599202017809
399	0.052034869726637	399	0.136348093473292	399	0.178582101250283
400	0.052005058780017	400	0.13597931336286	400	0.178437738417943
401	0.050187294597361	401	0.135722139418394	401	0.178356398760757
402	0.050162151323301	402	0.135592608698806	402	0.178154494009797
403	0.033567412245905	403	0.135429999186758	403	0.177928204077105
404	0.033546541857592	404	0.135154910935468	404	0.177881051487154
405	0.01907490066386	405	0.135110001711954	405	0.177846147059112
		406	0.134549557836659	406	0.177799103737805
		407	0.134447624978495	407	0.17754653884289
		408	0.134423253321432	408	0.177341146697395
		409	0.134167483759089	409	0.177315310138309
		410	0.133806210183904	410	0.17713836283038
		411	0.133571831503242	411	0.177096566298361
		412	0.133340941905687	412	0.176972338990795
		413	0.133289506929921	413	0.176746519132082
		414	0.133209100422433	414	0.176696265510779
		415	0.1329872990602	415	0.17651802772243
		416	0.132555760739171	416	0.176347963205794
		417	0.132518344108506	417	0.176315839404988
		418	0.132263222721442	418	0.176172008783276
		419	0.13211741404166	419	0.176093700769654
		420	0.1318456102799	420	0.175820600056424
		421	0.131572856697617	421	0.175691311356258
		422	0.1314568580223	422	0.17563227520535
		423	0.131253147358163	423	0.17556563563661
		424	0.131133426552037	424	0.175421752063737
		425	0.130932515015432	425	0.175182368820258
		426	0.130670736312214	426	0.175039037270771
		427	0.130549425098772	427	0.174975007270755
		428	0.13047705144233	428	0.174851215581692
		429	0.130013973766183	429	0.174777703601513
		430	0.129973284256269	430	0.174481093639253
		431	0.12980034649387	431	0.174467740585644
		432	0.129737065179334	432	0.174309885426947
		433	0.129474281853624	433	0.174200602156611
		434	0.12932510376057	434	0.17406118658279
		435	0.129230518424264	435	0.173948538710807
		436	0.128949021917972	436	0.173793492336649
		437	0.128803770042339	437	0.173717560115037
		438	0.128764731098455	438	0.173565358115101
		439	0.128533141546253	439	0.173374952318146
		440	0.128505889089033	440	0.173275175523562
		441	0.128389606933	441	0.17317157583057
		442	0.12830809890955	442	0.173042972407764
		443	0.128238398336963	443	0.172876354413254
		444	0.127929534560911	444	0.172616620906255
		445	0.1278749012891	445	0.172586694807128
		446	0.127627137869629	446	0.172542100281693
		447	0.127612432728911	447	0.17232955276491
		448	0.127398311950477	448	0.172113872134823
		449	0.127321017961129	449	0.171988510954661
		450	0.127310952528121	450	0.171885565964816
		451	0.127266426861121	451	0.171801630505524
		452	0.126628995216025	452	0.171542998479988
		453	0.126489602267186	453	0.171403761726993
		454	0.126217077744133	454	0.171383163669571
		455	0.126100113133145	455	0.171086374391235
		456	0.125395526064451	456	0.171061265275887
		457	0.125362079659384	457	0.170810415365426
		458	0.125141097182754	458	0.170772536991364
		459	0.125102581387006	459	0.170614146596173
		460	0.125001675323021	460	0.170323572860132
		461	0.124872004122577	461	0.17030979048951
		462	0.124763371866803	462	0.170209000900528
		463	0.124423127126716	463	0.170169483672551
		464	0.124347405800508	464	0.170157118221493
		465	0.124231313809273	465	0.170137420532102
		466	0.124010723497416	466	0.170088506281957
		467	0.123971195355264	467	0.17002752720318
		468	0.12393462755967	468	0.170012894183851
		469	0.123636456576991	469	0.169931353413924
		470	0.123402648634141	470	0.169849616194175
		471	0.123346344516479	471	0.169825637425797
		472	0.122854373266594	472	0.16970415717976
		473	0.122786804720451	473	0.169593320184834
		474	0.122712703825821	474	0.169560741811827
		475	0.122433023521737	475	0.169533678027197
		476	0.122367110379442	476	0.16947023569923
		477	0.121907432436507	477	0.169391243768342
		478	0.121682283838051	478	0.169298172324776
		479	0.121569926419061	479	0.169207117985369
		480	0.121522852771897	480	0.169007390727171
		481	0.121176913412758	481	0.168985153394541
		482	0.12104675077927	482	0.168926136431415
		483	0.120728468936947	483	0.168847625419704
		484	0.120597385281969	484	0.168759547442521
		485	0.12051002886271	485	0.16868775468343
		486	0.120356541159368	486	0.168513491421833
		487	0.119946796257551	487	0.168478616643475
		488	0.119883699501824	488	0.168298690689757
		489	0.119799322094587	489	0.168216274605053
		490	0.119329624007197	490	0.168163278026895
		491	0.119190147045864	491	0.168123144113579
		492	0.119162863853136	492	0.167919241989795
		493	0.118772482599666	493	0.167865859782861
		494	0.118751128030773	494	0.167684322373653
		495	0.118622986597676	495	0.167670993047211
		496	0.118534016626876	496	0.167559563308602
		497	0.118141001566616	497	0.167401038558187
		498	0.117988995511953	498	0.167285765051816
		499	0.117978161965077	499	0.167193625053202
		500	0.117572451641821	500	0.167144010258059
		501	0.117473661485823	501	0.167041300628044
		502	0.117370806125409	502	0.166806951867101
		503	0.117044335169297	503	0.166767550495559
		504	0.11694713739797	504	0.166683965603189
		505	0.116844044325428	505	0.16651950759184
		506	0.116692188610449	506	0.166409505220938
		507	0.116414904572366	507	0.166376817742841
		508	0.116327838482588	508	0.16627225748623
		509	0.116216300467805	509	0.165973348643857
		510	0.116130466400288	510	0.165935620125662
		511	0.116096116912128	511	0.165916283462063
		512	0.115767783296837	512	0.165775639696095
		513	0.115711903298728	513	0.165714616491651
		514	0.115062733045569	514	0.165459680053429
		515	0.114895625479019	515	0.165393978743236
		516	0.114878831778467	516	0.16527218051346
		517	0.114626694502276	517	0.165139970229326
		518	0.114524475161545	518	0.165087159782719
		519	0.113794347131647	519	0.16496954166577
		520	0.113664997185886	520	0.164899843377493
		521	0.113612255368945	521	0.164899080886698
		522	0.1133223339066	522	0.164879553558709
		523	0.112655342941224	523	0.164856167873545
		524	0.112539270051984	524	0.164853328445102
		525	0.112440342563872	525	0.164785568160176
		526	0.112392356608252	526	0.164776449190891
		527	0.112059712373133	527	0.164687766302303
		528	0.111614426677149	528	0.164670144536136
		529	0.111308753946139	529	0.164592218014765
		530	0.111223364581342	530	0.164560471699004
		531	0.110932602990307	531	0.164529340009109
		532	0.110890680052988	532	0.164486832685777
		533	0.110862963245917	533	0.164472585330823
		534	0.110703076586845	534	0.164462877741418
		535	0.110505797945643	535	0.164400478085539
		536	0.110310943550898	536	0.16436481044173
		537	0.110105314027189	537	0.164328162342637
		538	0.110020886553161	538	0.164213097570013
		539	0.10983834389317	539	0.16418492691491
		540	0.109751815163473	540	0.163997897665253
		541	0.109668533854961	541	0.163990143540954
		542	0.109527692348152	542	0.16395660844356
		543	0.109017268126676	543	0.163910519541927
		544	0.10892619735022	544	0.163893266268124
		545	0.108842676994069	545	0.163843342129232
		546	0.108765247583984	546	0.163759407318537
		547	0.108451280854686	547	0.16370513688097
		548	0.108329185855436	548	0.163700011299742
		549	0.108244159055629	549	0.163536330580498
		550	0.107770437248157	550	0.163445623889716
		551	0.107704739747377	551	0.163432939655209
		552	0.107697763465743	552	0.163361838172247
		553	0.107534798073292	553	0.163281132972263
		554	0.107239179098059	554	0.163221378942157
		555	0.107145868330728	555	0.163159435136378
		556	0.106879612111394	556	0.163125520043717
		557	0.106664167097769	557	0.163068089777389
		558	0.106618658667318	558	0.162929373102134
		559	0.106286344341921	559	0.162921594684775
		560	0.106251338909256	560	0.162836416728817
		561	0.106196057105717	561	0.162798765734881
		562	0.106033861555685	562	0.16265946095228
		563	0.105756620467679	563	0.162568617927353
		564	0.105525245524385	564	0.162502407193138
		565	0.105450246238952	565	0.16247185045096
		566	0.105412615234546	566	0.162434798177607
		567	0.10529172183591	567	0.162386222760058
		568	0.104897240548998	568	0.162250831254985
		569	0.104840714923543	569	0.162212252635038
		570	0.104716573053429	570	0.162166303284055
		571	0.104569088136412	571	0.161961145874827
		572	0.104446984688707	572	0.161935633996383
		573	0.10434465047032	573	0.161870429309392
		574	0.104316043708739	574	0.161809307217687
		575	0.104251576987918	575	0.161804746396988
		576	0.104129955813585	576	0.161725925421873
		577	0.104019255685003	577	0.161598563349021
		578	0.1036562850204	578	0.16154413066635
		579	0.103398706120003	579	0.161412250917859
		580	0.103273936444505	580	0.16135275443664
		581	0.103228740656041	581	0.16130194822751
		582	0.102485362485715	582	0.161238677985385
		583	0.102381823360713	583	0.16112498520074
		584	0.102273192157944	584	0.16105469320651
		585	0.102205291304685	585	0.160991950076071
		586	0.101398382634259	586	0.160973293904375
		587	0.101328826192522	587	0.160884819618246
		588	0.10120443512987	588	0.160713255488858
		589	0.101136680685859	589	0.160676285639764
		590	0.100451251678677	590	0.160633994035322
		591	0.100261393974215	591	0.160510844517696
		592	0.100164216754297	592	0.16042067148334
		593	0.100066377467929	593	0.160384170004882
		594	0.099561145523862	594	0.160322675160028
		595	0.099543089655008	595	0.160287510715912
		596	0.099116957445688	596	0.160114525926353
		597	0.099033935006337	597	0.160099506168652
		598	0.098995047459826	598	0.159991162262614
		599	0.098675043273613	599	0.159847085024912
		600	0.098046493295538	600	0.159806247911084
		601	0.09794398270452	601	0.159749858948101
		602	0.097934694895245	602	0.159729399321538
		603	0.097828324744637	603	0.159639073834129
		604	0.097104278409363	604	0.159540591340268
		605	0.097042197761247	605	0.159418758644293
		606	0.096863599386593	606	0.159315423544087
		607	0.096814765800472	607	0.159315394639616
		608	0.09671936286002	608	0.15916798863526
		609	0.096377117794342	609	0.159164663271415
		610	0.095913451140564	610	0.159082608447164
		611	0.09578870141447	611	0.158945988296072
		612	0.095739489232331	612	0.158876786295043
		613	0.095703343977107	613	0.158785433957211
		614	0.09509222000326	614	0.158765227921597
		615	0.094885128113918	615	0.158652042717193
		616	0.094758919526598	616	0.158622772842092
		617	0.094657135306453	617	0.158500311841403
		618	0.09452838600594	618	0.158373141914002
		619	0.094042053021817	619	0.158344627954093
		620	0.09401994951536	620	0.158261245481726
		621	0.093754168307855	621	0.158171260658659
		622	0.093605884314046	622	0.158084517260949
		623	0.09355821683113	623	0.158075934204074
		624	0.09324914501938	624	0.157943058405474
		625	0.093232169438711	625	0.157860081052681
		626	0.092926861473888	626	0.157766966808959
		627	0.092777418547554	627	0.157736418013359
		628	0.092685921534067	628	0.157664449353359
		629	0.092514726619111	629	0.1575353103517
		630	0.092474712201425	630	0.157457092496536
		631	0.092466976475717	631	0.157376100914405
		632	0.092409344204486	632	0.157261106987249
		633	0.091835026741185	633	0.157241601527437
		634	0.091460596240533	634	0.15721923511817
		635	0.091379245136461	635	0.157170048599154
		636	0.090929414517773	636	0.156978830746888
		637	0.09060474717913	637	0.156920767801354
		638	0.090290199020711	638	0.156790759247364
		639	0.090062989565327	639	0.156766267757593
		640	0.089721641367263	640	0.156687239374674
		641	0.08923452769	641	0.156607966364928
		642	0.089203049638591	642	0.156595894142598
		643	0.088900734158046	643	0.156492458317279
		644	0.088449381038165	644	0.156446722290398
		645	0.088121203679786	645	0.156248888838918
		646	0.087885740509647	646	0.156175355968578
		647	0.087708278628328	647	0.156153120996811
		648	0.087224628761798	648	0.15605485168921
		649	0.087029542321049	649	0.156035082730388
		650	0.086999608459486	650	0.155955895097788
		651	0.086855478369021	651	0.15594829216904
		652	0.086386359422031	652	0.155750827763362
		653	0.08595348661356	653	0.155704127120889
		654	0.085801467164365	654	0.155544913740976
		655	0.085777326557684	655	0.155521354397417
		656	0.085266263042896	656	0.155466389248044
		657	0.084893151296572	657	0.155465959673836
		658	0.08479471803189	658	0.155388304680351
		659	0.084717419002376	659	0.155320197778501
		660	0.084374417296695	660	0.155183969283013
		661	0.08401773651164	661	0.155023794552043
		662	0.083851254499369	662	0.155002378189478
		663	0.083724431014492	663	0.15496530565814
		664	0.083634304629915	664	0.154942194525424
		665	0.083492932949712	665	0.154849458561678
		666	0.083327193712943	666	0.154799343500592
		667	0.083227436619204	667	0.154709286052639
		668	0.082845876863708	668	0.154616276625264
		669	0.082574927966466	669	0.154534369399795
		670	0.08190304237798	670	0.15447249862238
		671	0.081497085640055	671	0.154410393825176
		672	0.081017000903945	672	0.154332317345645
		673	0.080473635097938	673	0.154262922662149
		674	0.080110748643459	674	0.154235610365289
		675	0.079585379515716	675	0.1542043845302
		676	0.079364392135358	676	0.154122835627208
		677	0.07916272900708	677	0.154041205762312
		678	0.079143238395113	678	0.153998727578918
		679	0.078218572841296	679	0.153881571624975
		680	0.078135736675849	680	0.15384614033616
		681	0.07719757146851	681	0.153749687939891
		682	0.077110883184951	682	0.153744203015286
		683	0.076155836132437	683	0.153721049338915
		684	0.076080667179853	684	0.153706248464097
		685	0.075128842695965	685	0.153620259770294
		686	0.075051235661944	686	0.153561190995919
		687	0.074110796593375	687	0.153550476595641
		688	0.074026108827398	688	0.153533270555511
		689	0.07311906791047	689	0.153480838128909
		690	0.073007601883035	690	0.153438740409442
		691	0.072189874928258	691	0.153406997534505
		692	0.071997450005814	692	0.153385015704047
		693	0.071425705299729	693	0.153369495279653
		694	0.070997102164449	694	0.153359297098304
		695	0.070751023463695	695	0.153352665051599
		696	0.07000787208423	696	0.153348652443864
		697	0.069886898788564	697	0.153346360037826
		698	0.069031025696746	698	0.153345224654022
		699	0.068960473951695	699	0.153289254166636
		700	0.068067843097811	700	0.153276225238135
		701	0.068013399152053	701	0.153264726291273
		702	0.067119680246228	702	0.153172605063807
		703	0.067085953894651	703	0.153084164494421
		704	0.066188062300813	704	0.152956923303853
		705	0.066168416815191	705	0.152856858567601
		706	0.065360774111537	706	0.152827578792947
		707	0.065274883281838	707	0.152697624632865
		708	0.064902912262615	708	0.152648156249958
		709	0.064382962537948	709	0.152602314560766
		710	0.06425726663055	710	0.152456724760195
		711	0.063518087239609	711	0.152381255126833
		712	0.063405504687006	712	0.15232652811291
		713	0.06269995263001	713	0.152167982678851
		714	0.062560785153092	714	0.152147901194152
		715	0.062033133520895	715	0.152106071508699
		716	0.061726701759439	716	0.152006494105581
		717	0.061554127274676	717	0.151910655068228
		718	0.060917219191886	718	0.151788163571777
		719	0.060877020980167	719	0.151724593175217
		720	0.060128776635358	720	0.151652070703243
		721	0.060122018461435	721	0.151545262801161
		722	0.059372437192841	722	0.151529947261824
		723	0.059367947299611	723	0.151446135481112
		724	0.058644062293083	724	0.151346300177702
		725	0.058632958858498	725	0.151268907568823
		726	0.05794218930194	726	0.151123168296024
		727	0.057928408332067	727	0.151028170684677
		728	0.057269763537969	728	0.151016940496834
		729	0.057253688712125	729	0.15096199778698
		730	0.056628995313619	730	0.150904395817113
		731	0.056612573671941	731	0.150795561716435
		732	0.056021810529188	732	0.150636552611255
		733	0.056005642871008	733	0.150585601257341
		734	0.055450005405321	734	0.150500757181008
		735	0.055437987859384	735	0.150412959226125
		736	0.05494287228751	736	0.150391485703784
		737	0.054915306003249	737	0.150333097195991
		738	0.054774651259764	738	0.150165932219381
		739	0.054419391790817	739	0.150122467044044
		740	0.054381230393511	740	0.150025009906637
		741	0.05396390424666	741	0.149939654556206
		742	0.053932039705325	742	0.149826960131694
		743	0.053550449069119	743	0.149810091547666
		744	0.053520682446017	744	0.149680563208687
		745	0.053180595699597	745	0.149658505746704
		746	0.053151211432425	746	0.149561233355253
		747	0.052855875207732	747	0.149492951441949
		748	0.052826921853169	748	0.149303157194964
		749	0.052577775097081	749	0.149261490163039
		750	0.052548709371713	750	0.149207394815876
		751	0.052347726412609	751	0.149140409069988
		752	0.052318735204502	752	0.149107361041495
		753	0.052167074919269	753	0.14902587408548
		754	0.0521379382009	754	0.148818401868601
		755	0.052037026409338	755	0.148808164141332
		756	0.05200785926998	756	0.148667144423331
		757	0.051958561316293	757	0.148664918681832
		758	0.0519293264269	758	0.148564739259909
		759	0.050187294597354	759	0.148558718858772
		760	0.050162678558938	760	0.14836290146755
		761	0.048493873112155	761	0.148339820082457
		762	0.033655868962252	762	0.148234476411503
		763	0.033546541857591	763	0.148147431122616
		764	0.029786122213429	764	0.148080986388303
		765	0.010100325815797	765	0.147977505068176
				766	0.147900018670269
				767	0.147853247315375
				768	0.14781654361544
				769	0.147714827905719
				770	0.147517096781668
				771	0.147444198632373
				772	0.147442924712186
				773	0.147411273773292
				774	0.147324411238864
				775	0.147275741820816
				776	0.147032585541774
				777	0.147006826429336
				778	0.147001638446941
				779	0.146949576066495
				780	0.146816146376238
				781	0.146802026592512
				782	0.146745805216903
				783	0.146642374854046
				784	0.146581158734264
				785	0.146399677825762
				786	0.146399673466966
				787	0.146338263675889
				788	0.146281639245389
				789	0.146165887258735
				790	0.146148802481945
				791	0.145933351507907
				792	0.145921991004122
				793	0.145920477696938
				794	0.145817543942695
				795	0.145687917503763
				796	0.145603312902358
				797	0.145585553156508
				798	0.145482355355095
				799	0.145432494140994
				800	0.145372011658332
				801	0.145368794422053
				802	0.145321962688899
				803	0.14531028074026
				804	0.145298812827934
				805	0.145280157264716
				806	0.145208163324147
				807	0.145179973042168
				808	0.145171196374019
				809	0.145067048360109
				810	0.145051625721955
				811	0.14503238857179
				812	0.145016376561031
				813	0.144978309401389
				814	0.144931291694271
				815	0.144864406196921
				816	0.14485705202759
				817	0.144826072833721
				818	0.144690409438972
				819	0.144664358071028
				820	0.144657825644452
				821	0.144585948822273
				822	0.144579714243057
				823	0.144480892330243
				824	0.144449038660749
				825	0.144409395225461
				826	0.144403384577992
				827	0.144363885345839
				828	0.14431180068858
				829	0.144219842498652
				830	0.144158641346006
				831	0.144094422514877
				832	0.144043311268177
				833	0.144043162965773
				834	0.143959629997401
				835	0.143954579292539
				836	0.143913714426794
				837	0.143858027932182
				838	0.143787016196622
				839	0.143786974040809
				840	0.143690624271122
				841	0.14366067713996
				842	0.143543757760982
				843	0.143484564520711
				844	0.143476316121563
				845	0.143465949162698
				846	0.14341378224677
				847	0.143378645512942
				848	0.14333594611634
				849	0.143283709585846
				850	0.143237486960936
				851	0.143116846851913
				852	0.143108059818213
				853	0.14310454039532
				854	0.142997556454271
				855	0.142951575712232
				856	0.142946190347532
				857	0.142903590145138
				858	0.142829442851307
				859	0.142804529492884
				860	0.14273017147416
				861	0.142684837238184
				862	0.142677369306922
				863	0.14263655774418
				864	0.142567529448586
				865	0.142556613495447
				866	0.142552577385228
				867	0.142471986113838
				868	0.142435735709736
				869	0.142395680648006
				870	0.142336188936951
				871	0.142314848024025
				872	0.142293457127774
				873	0.142289892103184
				874	0.142267848566843
				875	0.142265449792231
				876	0.142141025396876
				877	0.142121533824309
				878	0.142073720056544
				879	0.141921538257041
				880	0.141862120307522
				881	0.14177768597599
				882	0.141769894540674
				883	0.141699451092308
				884	0.141654154406457
				885	0.141584142833839
				886	0.14146154920489
				887	0.141442823834102
				888	0.141385305654585
				889	0.141322256213048
				890	0.141180342750096
				891	0.141135708712897
				892	0.141057850112192
				893	0.141046801984458
				894	0.140902723487688
				895	0.140892850213992
				896	0.140856807764877
				897	0.140714795905993
				898	0.14065809203427
				899	0.140560024019497
				900	0.14055215498618
				901	0.140462401471072
				902	0.140455386856843
				903	0.140344870722341
				904	0.140337375999357
				905	0.140231324679113
				906	0.140090623136672
				907	0.140025551783999
				908	0.139994229473207
				909	0.139910632359994
				910	0.139898689689039
				911	0.139841207071778
				912	0.139722313653779
				913	0.139607170265152
				914	0.139596598944546
				915	0.139498263634613
				916	0.139423535888869
				917	0.139387734268809
				918	0.139355017854906
				919	0.139301893685286
				920	0.139217221177568
				921	0.13917132024559
				922	0.139088708942815
				923	0.13895249470755
				924	0.138893719617928
				925	0.138837973374502
				926	0.138819578180535
				927	0.13878452131607
				928	0.138695769368473
				929	0.138573712958655
				930	0.138545549418362
				931	0.138456323578819
				932	0.138326442526694
				933	0.138301745787792
				934	0.138280382093603
				935	0.138228023655674
				936	0.138188929928708
				937	0.138115220347658
				938	0.138061108465939
				939	0.137940964427935
				940	0.137858582894519
				941	0.13783642605655
				942	0.137820162708008
				943	0.137727583932101
				944	0.137671732360852
				945	0.137614613896605
				946	0.13751509315558
				947	0.137443267720262
				948	0.137441660180451
				949	0.137369305153287
				950	0.13725452262035
				951	0.137217911675341
				952	0.137143463496672
				953	0.137117590884579
				954	0.137083921170768
				955	0.137004533125368
				956	0.136951429709296
				957	0.136902460352525
				958	0.136850175159195
				959	0.136807240357393
				960	0.136752961991938
				961	0.13669122673364
				962	0.136656702402375
				963	0.136589603156472
				964	0.136566454480722
				965	0.136502991493899
				966	0.136490306054833
				967	0.136442445629169
				968	0.136424064411027
				969	0.136401847967184
				970	0.136374580209577
				971	0.136335434182269
				972	0.136311812053791
				973	0.136145875670837
				974	0.136053981123479
				975	0.136046072944043
				976	0.136013640540406
				977	0.135945601779687
				978	0.135690635850909
				979	0.135635817897055
				980	0.135626946803881
				981	0.135558087022477
				982	0.135472072515644
				983	0.135419457897131
				984	0.135269010093831
				985	0.135150304671356
				986	0.135082614635269
				987	0.135057729921376
				988	0.13488212179802
				989	0.134880055077415
				990	0.134719207282276
				991	0.134608338361446
				992	0.134545827741208
				993	0.134514957291401
				994	0.134386187674816
				995	0.134339829503872
				996	0.134259001454709
				997	0.134132240768975
				998	0.134102428654308
				999	0.133984392260743
				1000	0.133872223991114
				1001	0.133802676799316
				1002	0.133703140693846
				1003	0.133652944234213
				1004	0.133487171093772
				1005	0.133471448712947
				1006	0.133340671720085
				1007	0.13327134297736
				1008	0.13325630722779
				1009	0.133168648233817
				1010	0.133072975385569
				1011	0.132918300691558
				1012	0.132889074564397
				1013	0.132750400354449
				1014	0.132703232799709
				1015	0.132675328057002
				1016	0.132493724696648
				1017	0.132414006988558
				1018	0.132374621585712
				1019	0.132279414490648
				1020	0.13224463172337
				1021	0.13216861808263
				1022	0.132068851168606
				1023	0.131973594645782
				1024	0.131839992323295
				1025	0.13174933381474
				1026	0.131666002603767
				1027	0.131653587176256
				1028	0.131644153342281
				1029	0.13152251794807
				1030	0.13131129440514
				1031	0.131288419614156
				1032	0.131257097596961
				1033	0.131220836584714
				1034	0.131137987368087
				1035	0.130978255602703
				1036	0.130867386249048
				1037	0.130816604655029
				1038	0.130764782655736
				1039	0.130740714619106
				1040	0.130648045869751
				1041	0.130625292279738
				1042	0.130392927521108
				1043	0.130370200868184
				1044	0.130284182208498
				1045	0.130271355077661
				1046	0.130193241524704
				1047	0.130116865746377
				1048	0.130074631918818
				1049	0.129957376905799
				1050	0.129821230172543
				1051	0.129776468923258
				1052	0.129776159722518
				1053	0.129673544799252
				1054	0.129613383638275
				1055	0.129547976652624
				1056	0.129521033993887
				1057	0.129383526671136
				1058	0.129295765335
				1059	0.129280025814145
				1060	0.129154796958064
				1061	0.129115275272954
				1062	0.129099859736595
				1063	0.129076732964931
				1064	0.129023706156658
				1065	0.128849883579251
				1066	0.128801558458444
				1067	0.128782036384361
				1068	0.128652810657059
				1069	0.128642626513549
				1070	0.128632878950875
				1071	0.128622861223261
				1072	0.128563832304985
				1073	0.128457162126655
				1074	0.128427712968737
				1075	0.128336573851022
				1076	0.128282582390795
				1077	0.128273861164793
				1078	0.128258332244479
				1079	0.128229742648081
				1080	0.128186363905936
				1081	0.128136389751917
				1082	0.128103469799846
				1083	0.128047075877718
				1084	0.127946114196163
				1085	0.127811309304848
				1086	0.127781839719381
				1087	0.127749344667129
				1088	0.127687718079996
				1089	0.127656013024545
				1090	0.127580156271013
				1091	0.127533088732188
				1092	0.127484312286927
				1093	0.127405464496482
				1094	0.127340244514273
				1095	0.127302185994997
				1096	0.127288622567013
				1097	0.127280222263327
				1098	0.127252613874603
				1099	0.127230816569109
				1100	0.127181644123748
				1101	0.127006371686323
				1102	0.126851077408558
				1103	0.126779107965145
				1104	0.126712233819388
				1105	0.126481169853893
				1106	0.12639473839151
				1107	0.126285685698352
				1108	0.126240928947425
				1109	0.125969368084422
				1110	0.125922855335612
				1111	0.125818270929355
				1112	0.125749770095158
				1113	0.125494381299547
				1114	0.125413264211554
				1115	0.125370037593101
				1116	0.125246071149488
				1117	0.125178785355806
				1118	0.125154006505369
				1119	0.12511253837532
				1120	0.125054287372075
				1121	0.125030681704914
				1122	0.124978820031491
				1123	0.124932200562056
				1124	0.124893024688661
				1125	0.124885939965995
				1126	0.124775517245334
				1127	0.12473833604992
				1128	0.124645732619712
				1129	0.124569596750618
				1130	0.124503983635959
				1131	0.12449704740255
				1132	0.124378475461626
				1133	0.124331297998221
				1134	0.124229851588674
				1135	0.124168091889278
				1136	0.124143760551566
				1137	0.124081737655937
				1138	0.124047206046708
				1139	0.123937228137566
				1140	0.123837796387332
				1141	0.123726212029766
				1142	0.123706488746134
				1143	0.123665935467383
				1144	0.123615044436675
				1145	0.123461330365564
				1146	0.123326118476491
				1147	0.123274160335537
				1148	0.123203276658516
				1149	0.12318903072408
				1150	0.123146740378242
				1151	0.122901432203725
				1152	0.122877083794728
				1153	0.122812144905871
				1154	0.122692168926314
				1155	0.122673811095982
				1156	0.12258915185374
				1157	0.122491819539108
				1158	0.122300232053003
				1159	0.122258010197112
				1160	0.12219804903205
				1161	0.122181266021293
				1162	0.1221151837908
				1163	0.12190567574105
				1164	0.121791165599928
				1165	0.12175334911525
				1166	0.121719857714941
				1167	0.121667783430247
				1168	0.121536342650901
				1169	0.121397394811497
				1170	0.121285421655103
				1171	0.121239324689156
				1172	0.121176120250163
				1173	0.121147504094458
				1174	0.121051236514184
				1175	0.120847720981541
				1176	0.120783597759981
				1177	0.120756254155848
				1178	0.120719318811015
				1179	0.120657262052597
				1180	0.120574601498057
				1181	0.120378799174833
				1182	0.120286794484549
				1183	0.120269894721183
				1184	0.120250844641462
				1185	0.120114247317144
				1186	0.120058439045732
				1187	0.119815879673162
				1188	0.119795407010053
				1189	0.119780194270691
				1190	0.119761657734723
				1191	0.119597871628863
				1192	0.119469038882251
				1193	0.119356123690037
				1194	0.119306395285475
				1195	0.119290621623809
				1196	0.119185963796535
				1197	0.119087023045565
				1198	0.118919246397896
				1199	0.118877171242703
				1200	0.118817661222628
				1201	0.118807832592187
				1202	0.118747029271709
				1203	0.118657496875073
				1204	0.118573152274475
				1205	0.118409094602922
				1206	0.118392574853631
				1207	0.118329750243645
				1208	0.118316591985565
				1209	0.118171041713547
				1210	0.118061706879833
				1211	0.117948147985385
				1212	0.117893673566552
				1213	0.117847645621926
				1214	0.117829052682902
				1215	0.117734339546127
				1216	0.117549820643721
				1217	0.117532514164898
				1218	0.117389877515438
				1219	0.117372974238254
				1220	0.117343505545504
				1221	0.117337413827269
				1222	0.117169819854795
				1223	0.117037088091366
				1224	0.117005853037142
				1225	0.116904215087936
				1226	0.116876056135407
				1227	0.116853156111026
				1228	0.116843726594636
				1229	0.116717732882015
				1230	0.116592535053599
				1231	0.116525700505589
				1232	0.116480331749873
				1233	0.116441061451638
				1234	0.116381319077699
				1235	0.116353674162939
				1236	0.116348721561948
				1237	0.116294949193509
				1238	0.116222307455838
				1239	0.116162519120005
				1240	0.116116064097231
				1241	0.116082795430131
				1242	0.116062846819312
				1243	0.116015070002342
				1244	0.1159837459602
				1245	0.115852700111114
				1246	0.115829352370676
				1247	0.115533055213526
				1248	0.115505833141935
				1249	0.115355965153482
				1250	0.11530214469524
				1251	0.115094116099372
				1252	0.114997772380858
				1253	0.114869166353071
				1254	0.114839311226073
				1255	0.114773134891068
				1256	0.114628723233205
				1257	0.114491121516479
				1258	0.114359337479204
				1259	0.114243482779273
				1260	0.114203200212196
				1261	0.113986047658927
				1262	0.113861896441745
				1263	0.113777022198341
				1264	0.113714190066306
				1265	0.113482705983553
				1266	0.113373920148844
				1267	0.113348128660283
				1268	0.11318612482848
				1269	0.112981247231542
				1270	0.112952944456977
				1271	0.112864960467736
				1272	0.112660028416612
				1273	0.112571332935656
				1274	0.112481820023929
				1275	0.112433164567798
				1276	0.112310247212529
				1277	0.11213652407794
				1278	0.112113095185942
				1279	0.111984570815565
				1280	0.111846023398669
				1281	0.111730108830467
				1282	0.111616129255082
				1283	0.111489641634771
				1284	0.111357313932031
				1285	0.111340149461947
				1286	0.111099273217114
				1287	0.111051529552775
				1288	0.11104907980861
				1289	0.110997163938616
				1290	0.110974200440009
				1291	0.110973144359466
				1292	0.110961399394592
				1293	0.110853923483591
				1294	0.110842745735932
				1295	0.11081441916351
				1296	0.110669456549432
				1297	0.110618750850287
				1298	0.110601512706089
				1299	0.110586325750559
				1300	0.110507242627769
				1301	0.110430574660299
				1302	0.110384958755249
				1303	0.110344880255557
				1304	0.110243213887963
				1305	0.110139946960733
				1306	0.110088335348837
				1307	0.110077658478041
				1308	0.110019908766395
				1309	0.109892158919941
				1310	0.109849386590102
				1311	0.109843038485174
				1312	0.109709822060706
				1313	0.109573831979285
				1314	0.109545319806337
				1315	0.109534948879788
				1316	0.109471112807461
				1317	0.109368646895451
				1318	0.109337696188443
				1319	0.109207836944802
				1320	0.109076338867651
				1321	0.109051184083729
				1322	0.109039168678738
				1323	0.108914588901894
				1324	0.108880203863363
				1325	0.108844651712763
				1326	0.10864923582205
				1327	0.108588870105736
				1328	0.108565241920575
				1329	0.10856352817664
				1330	0.108436677333141
				1331	0.108349479040507
				1332	0.108255299448036
				1333	0.108111498524261
				1334	0.108081569197407
				1335	0.108077459982455
				1336	0.107974027289365
				1337	0.107947497609111
				1338	0.107852221914286
				1339	0.107675908207929
				1340	0.107649986852451
				1341	0.107640305466866
				1342	0.107592526058283
				1343	0.107403652862656
				1344	0.107382889401441
				1345	0.107346593244242
				1346	0.107174060615752
				1347	0.107119504143388
				1348	0.107113965341298
				1349	0.107008558627157
				1350	0.106866614599019
				1351	0.106858495314607
				1352	0.106835442434325
				1353	0.106714260355207
				1354	0.106653451583243
				1355	0.106609689916428
				1356	0.10655079492547
				1357	0.106372038348546
				1358	0.10636064275444
				1359	0.10635455399718
				1360	0.106257709904978
				1361	0.106244383856904
				1362	0.106142259946492
				1363	0.106088680343187
				1364	0.105927176661275
				1365	0.105869121592846
				1366	0.105850713971715
				1367	0.10579504084824
				1368	0.10571963663708
				1369	0.105646970569742
				1370	0.105558808946363
				1371	0.105523363812153
				1372	0.105375117322636
				1373	0.105346375837104
				1374	0.105340460217858
				1375	0.105278631351811
				1376	0.105183201658498
				1377	0.105167549012527
				1378	0.105057652755912
				1379	0.105005454398119
				1380	0.104901834775224
				1381	0.104884475014746
				1382	0.104855102676737
				1383	0.104717814262816
				1384	0.104717504541238
				1385	0.10464036435699
				1386	0.104590251716563
				1387	0.104475191922635
				1388	0.104461913634515
				1389	0.104395875875365
				1390	0.104372430993505
				1391	0.104281317442507
				1392	0.104272621105714
				1393	0.104253356592324
				1394	0.104201895165386
				1395	0.104135061008516
				1396	0.104080120591968
				1397	0.10403741472097
				1398	0.10402686481039
				1399	0.104006844828241
				1400	0.10398850925203
				1401	0.103909716033501
				1402	0.103845518871721
				1403	0.10379028576574
				1404	0.103625974345233
				1405	0.1035968928435
				1406	0.103423282080896
				1407	0.103345886451496
				1408	0.103328584984487
				1409	0.103172188801352
				1410	0.103006163883972
				1411	0.10293257755153
				1412	0.102868111186936
				1413	0.102752931800915
				1414	0.102570227382246
				1415	0.102452873928292
				1416	0.102408738632014
				1417	0.102339253637897
				1418	0.102169128520772
				1419	0.101974348804106
				1420	0.101951019950771
				1421	0.101930619508812
				1422	0.101728354276729
				1423	0.101530931314295
				1424	0.101500019914254
				1425	0.101491102644886
				1426	0.101453987890748
				1427	0.101221837516325
				1428	0.10113507880847
				1429	0.101034196792506
				1430	0.101023420648389
				1431	0.100856465315949
				1432	0.10074581988141
				1433	0.100577750311648
				1434	0.100552111311914
				1435	0.100413224406779
				1436	0.100362906006828
				1437	0.100122628034025
				1438	0.100083828521258
				1439	0.099989784756989
				1440	0.09998577729094
				1441	0.099673695648189
				1442	0.099618349763733
				1443	0.09960971600788
				1444	0.099543910812876
				1445	0.099271248828979
				1446	0.099194576988997
				1447	0.09915679512388
				1448	0.099124320048001
				1449	0.09891176070189
				1450	0.098791613711094
				1451	0.098744071152826
				1452	0.09869746276775
				1453	0.098662150265523
				1454	0.098563949427454
				1455	0.098289910522095
				1456	0.098242186255632
				1457	0.098224371645647
				1458	0.098215763902256
				1459	0.097894565779668
				1460	0.09783360997755
				1461	0.097791807586609
				1462	0.097780943965116
				1463	0.097570949263321
				1464	0.097380166547213
				1465	0.097345816427625
				1466	0.097339480004928
				1467	0.097254681056768
				1468	0.096962598959732
				1469	0.096933931439062
				1470	0.096910653565011
				1471	0.096899816678843
				1472	0.096748316208889
				1473	0.096657190000145
				1474	0.096463238971738
				1475	0.096461109993731
				1476	0.096421894402934
				1477	0.096367394428939
				1478	0.096087759947293
				1479	0.096025234850973
				1480	0.096008575638356
				1481	0.095989762773876
				1482	0.095853512875029
				1483	0.095816083215482
				1484	0.095591021647099
				1485	0.095571014676012
				1486	0.095537018770293
				1487	0.095533038425869
				1488	0.095305325195126
				1489	0.095166208589027
				1490	0.095107232646815
				1491	0.095095723305328
				1492	0.095061651656653
				1493	0.094828766525185
				1494	0.09474407666226
				1495	0.094661699871769
				1496	0.094644620634081
				1497	0.094601309519268
				1498	0.094393947169396
				1499	0.094328368426489
				1500	0.094239001476939
				1501	0.094191407244301
				1502	0.094182701184091
				1503	0.09399690107433
				1504	0.093916780399938
				1505	0.093816340661902
				1506	0.09380627753878
				1507	0.093726972778837
				1508	0.093642984406518
				1509	0.09351309726455
				1510	0.093481122274984
				1511	0.093422752690377
				1512	0.093331788130029
				1513	0.093271233197321
				1514	0.093190349946663
				1515	0.093112835887451
				1516	0.093060785340385
				1517	0.093033240098567
				1518	0.092942945329378
				1519	0.092835295092401
				1520	0.092816880151137
				1521	0.092738576719906
				1522	0.092727939165457
				1523	0.092688745814176
				1524	0.092653861697313
				1525	0.092579862291853
				1526	0.092517351735075
				1527	0.092465974567267
				1528	0.092426100766019
				1529	0.092397486587399
				1530	0.092380369719997
				1531	0.09236154245253
				1532	0.092327193291236
				1533	0.09229349678938
				1534	0.091941325879047
				1535	0.09192674908395
				1536	0.091906862963215
				1537	0.091560750975608
				1538	0.091517402022495
				1539	0.091452136004231
				1540	0.091190899888481
				1541	0.091164188300385
				1542	0.090997595203849
				1543	0.090825199157965
				1544	0.090763884046126
				1545	0.090543304740992
				1546	0.090465359257903
				1547	0.090383383386098
				1548	0.090112628273068
				1549	0.090089319384412
				1550	0.08995172588376
				1551	0.089767205991874
				1552	0.089635699660373
				1553	0.08953514684768
				1554	0.08942855373161
				1555	0.089182523591504
				1556	0.089109156468986
				1557	0.089078255556352
				1558	0.08877868631089
				1559	0.08872991112263
				1560	0.088659838993919
				1561	0.088462591895893
				1562	0.088278103978759
				1563	0.088215084719267
				1564	0.088154646107222
				1565	0.08785519856124
				1566	0.08782787489333
				1567	0.087813319635831
				1568	0.087563777124081
				1569	0.087430285019785
				1570	0.087386297993842
				1571	0.087281532276074
				1572	0.087188589467839
				1573	0.087156028126721
				1574	0.087004905305444
				1575	0.086911859717321
				1576	0.08676823654021
				1577	0.08673642926608
				1578	0.086479530596092
				1579	0.08646782755907
				1580	0.086357526946522
				1581	0.086229498770522
				1582	0.086020283162559
				1583	0.085991220766048
				1584	0.085910119214985
				1585	0.085758862827689
				1586	0.085573051016392
				1587	0.085536761973805
				1588	0.08547515762426
				1589	0.08532358744683
				1590	0.085126857537713
				1591	0.085121273834075
				1592	0.085024832377581
				1593	0.08492704225182
				1594	0.084742990284587
				1595	0.08468213742838
				1596	0.084587486915134
				1597	0.08456697695492
				1598	0.084404787421972
				1599	0.084250519941917
				1600	0.084239339373544
				1601	0.084136809441349
				1602	0.084105841646057
				1603	0.083972802805733
				1604	0.083849318892293
				1605	0.083799030633448
				1606	0.083736645435773
				1607	0.083699941279472
				1608	0.083633854967796
				1609	0.083541890743702
				1610	0.083460686011335
				1611	0.083390098933685
				1612	0.083361974829802
				1613	0.083330341933022
				1614	0.083281323158807
				1615	0.083256962468578
				1616	0.083243132374928
				1617	0.083215917666291
				1618	0.08319954880912
				1619	0.082929194780777
				1620	0.08287090688148
				1621	0.082596970614152
				1622	0.082501952470501
				1623	0.082299535434416
				1624	0.082081444325622
				1625	0.081869673863594
				1626	0.08166791282144
				1627	0.081438533736659
				1628	0.081259381007174
				1629	0.080994585896186
				1630	0.080851588430559
				1631	0.08055671490888
				1632	0.080440272834948
				1633	0.080113420013066
				1634	0.080023466140471
				1635	0.079676451389204
				1636	0.07960144047078
				1637	0.079361765337548
				1638	0.079230010084365
				1639	0.079175429879217
				1640	0.078796949363757
				1641	0.078746728508776
				1642	0.078358291105356
				1643	0.078316381029312
				1644	0.077932657171929
				1645	0.077885161159054
				1646	0.077540060445954
				1647	0.077453630114844
				1648	0.07739946773754
				1649	0.077025873715966
				1650	0.077022198411397
				1651	0.07660409597783
				1652	0.07659117313187
				1653	0.076172403586628
				1654	0.076160790770777
				1655	0.075744452562487
				1656	0.075731239363933
				1657	0.075315150304423
				1658	0.07530267333314
				1659	0.074889205965924
				1660	0.074875223516478
				1661	0.07446369816815
				1662	0.074449004032101
				1663	0.074041451991318
				1664	0.074024117046683
				1665	0.073621208123824
				1666	0.073600656141786
				1667	0.073204853443122
				1668	0.073178708729544
				1669	0.072795467439371
				1670	0.072758357814772
				1671	0.072402246088934
				1672	0.072339683301736
				1673	0.072166172148441
				1674	0.071924369423407
				1675	0.071922762979839
				1676	0.071560041867106
				1677	0.071507673280694
				1678	0.071183740302534
				1679	0.07109448987139
				1680	0.070842010287135
				1681	0.070683288130443
				1682	0.070500255966317
				1683	0.070274143540709
				1684	0.07015048530535
				1685	0.069867132025583
				1686	0.069772087087909
				1687	0.06946233024992
				1688	0.069387961419391
				1689	0.069059815904681
				1690	0.068994745662658
				1691	0.068659667993992
				1692	0.068603657768775
				1693	0.068261967145446
				1694	0.068209788551202
				1695	0.067866795969521
				1696	0.067819932508815
				1697	0.067474239503406
				1698	0.067429253185901
				1699	0.067084385790823
				1700	0.067043625059988
				1701	0.066697326677311
				1702	0.066657978558549
				1703	0.066313158948862
				1704	0.066279564980208
				1705	0.065931986028049
				1706	0.065903398255314
				1707	0.065560331309447
				1708	0.065553920601091
				1709	0.06534594479897
				1710	0.065179088856262
				1711	0.065102955002127
				1712	0.064807637636186
				1713	0.064746457008539
				1714	0.064439747144766
				1715	0.064385033968028
				1716	0.064075654936367
				1717	0.064020801991705
				1718	0.063715704653642
				1719	0.063660963694173
				1720	0.063360454398008
				1721	0.063302410105057
				1722	0.063010946119021
				1723	0.062948478243651
				1724	0.062669469665062
				1725	0.062596861071998
				1726	0.062341981065757
				1727	0.062249931841989
				1728	0.062043934262634
				1729	0.061905824909021
				1730	0.061785171587647
				1731	0.06156654413909
				1732	0.061515937712747
				1733	0.061230408947606
				1734	0.061213171579832
				1735	0.060899328540712
				1736	0.060896534039591
				1737	0.060577050015976
				1738	0.060571615773434
				1739	0.060258721367564
				1740	0.06024933006288
				1741	0.059943192211803
				1742	0.059930564374638
				1743	0.059631270214309
				1744	0.059618039991439
				1745	0.059323421511583
				1746	0.059309465938063
				1747	0.05901995473515
				1748	0.059013529038777
				1749	0.058806228753669
				1750	0.058721098567309
				1751	0.05868083646573
				1752	0.058427037939693
				1753	0.058398635991472
				1754	0.058137932366429
				1755	0.05811267173805
				1756	0.057853925857169
				1757	0.057828712759083
				1758	0.057575152566023
				1759	0.057550590976788
				1760	0.057301740147531
				1761	0.057276952535243
				1762	0.05703381181531
				1763	0.057009327399999
				1764	0.056771487633853
				1765	0.056746851510502
				1766	0.056514885339411
				1767	0.05649051386956
				1768	0.056264120861808
				1769	0.056239763419811
				1770	0.056019308650504
				1771	0.05599534146245
				1772	0.055780561869077
				1773	0.055756953839079
				1774	0.055547992499101
				1775	0.055525269802186
				1776	0.055321711380332
				1777	0.055300571990686
				1778	0.055101828205308
				1779	0.05508486849526
				1780	0.054892947169518
				1781	0.054888451480879
				1782	0.054790514435409
				1783	0.054681688465494
				1784	0.054639813582698
				1785	0.054481645088656
				1786	0.054447264741981
				1787	0.054288425857231
				1788	0.054256670277093
				1789	0.054102133752141
				1790	0.054071323632389
				1791	0.053922870118015
				1792	0.053892847761821
				1793	0.053750734547694
				1794	0.053720957255848
				1795	0.053585824762764
				1796	0.053556442678043
				1797	0.053428236490695
				1798	0.053398900873467
				1799	0.053278063338447
				1800	0.053248977921827
				1801	0.053135396661639
				1802	0.053106277745661
				1803	0.053000325427521
				1804	0.052971387565909
				1805	0.05287293606897
				1806	0.052843926099681
				1807	0.052753312325717
				1808	0.052724444290201
				1809	0.052641535067873
				1810	0.052612574282414
				1811	0.052537682095841
				1812	0.05250883693086
				1813	0.052441827909962
				1814	0.052412878555622
				1815	0.052354043442959
				1816	0.052325187520143
				1817	0.052274395748827
				1818	0.052245429815695
				1819	0.052202947643425
				1820	0.052174051066596
				1821	0.05213975729509
				1822	0.052110749399932
				1823	0.052084877768129
				1824	0.052055908428103
				1825	0.052038356528066
				1826	0.052009280511748
				1827	0.052000234924453
				1828	0.051971159487256
				1829	0.051970547674143
				1830	0.051949322373834
				1831	0.051941383142188
				1832	0.051936579074126
				1833	0.051920129598742
				1834	0.051907340712074
				1835	0.05175837313948
				1836	0.050187294597354
				1837	0.050162257599537
				1838	0.044444574620864
				1839	0.036837831520945
				1840	0.033546541857592
				1841	0.033515004330473
				1842	0.028825684439951
				1843	0.020750133416097
				1844	0.012509929786405
				1845	0.004179858416765


==> images/csv/IFISS_CRAIG.csv <==
no deflationX	no deflationY	deflated 5 smallest valuesX	deflated 5 smallest valuesY
1	0.854713556456858	1	0.175509990741835
2	0.833417294288361	2	0.114036140988461
3	0.805029178630415	3	0.069391002777946
4	0.777527115125933	4	0.0416540682507029
5	0.749406021145963	5	0.0234445928918136
6	0.722446208476216	6	0.0141204267782202
7	0.690669259345206	7	0.0077630645164108
8	0.659439520027348	8	0.00446222299840707
9	0.6283213590409	9	0.00237611224662935
10	0.590225252793849	10	0.00138840216513687
11	0.555867454204861	11	0.000791576574972946
12	0.514917002823693	12	0.000506669760147729
13	0.472017647366816	13	0.000353942745259451
14	0.42548561979878	14	0.000262498527162718
15	0.374583141591146	15	0.000169543075191921
16	0.311846563207148	16	0.00010170025519409
17	0.244321632838643	17	5.99798801915272e-05
18	0.181345049783792	18	3.38254273282369e-05
19	0.114752221340929	19	2.09748382958278e-05
20	0.064108647472143	20	1.49171247907972e-05
21	0.0378995700248189	21	1.02423595875783e-05
22	0.0232866714029608	22	6.21650692299918e-06
23	0.0166965282892801	23	3.93105337030248e-06
24	0.0141939906225579	24	2.74709887220374e-06
25	0.0126513116219989	25	1.83124372513797e-06
26	0.0100268939558832	26	1.29074510758773e-06
27	0.00733494280857281	27	7.84455978887792e-07
28	0.00498671212821881	28	4.13813137668143e-07
29	0.00323244783185988	29	2.49900131583231e-07
30	0.00226335797642968	30	1.68542010553483e-07
31	0.00147756099409574	31	1.0492603028641e-07
32	0.000825430402824145	32	6.35238498052731e-08
33	0.000497939706489296	33	4.29850519377106e-08
34	0.000355578173595487	34	2.69277587737883e-08
35	0.00023649590531871	35	1.64738230049339e-08
36	0.000146993105490863	36	1.14564752132916e-08
37	9.80555450592123e-05	37	7.59011374378321e-09
38	5.73729427526102e-05	38	5.1824473738381e-09
39	3.32748210505177e-05	39	3.68521831534609e-09
40	2.11274931556772e-05	40	2.41719466348881e-09
41	1.31063621757465e-05	41	1.42586510616606e-09
42	8.03174410901768e-06	42	8.65571364315399e-10
43	5.24059221424936e-06	43	5.61514847285984e-10
44	3.32033520016129e-06	44	3.2903618441858e-10
45	1.9820488807453e-06	45	2.09675584894086e-10
46	1.36233921103947e-06	46	1.4946854129496e-10
47	9.31160120822834e-07	47	1.0047004957736e-10
48	5.77165284962128e-07	NaN	NaN
49	4.00234751783328e-07	NaN	NaN
50	2.82640146561044e-07	NaN	NaN
51	1.64671148012973e-07	NaN	NaN
52	9.32361897210625e-08	NaN	NaN
53	6.34127215242081e-08	NaN	NaN
54	4.64634432750447e-08	NaN	NaN
55	3.12020094679979e-08	NaN	NaN
56	1.99732948019249e-08	NaN	NaN
57	1.27872976308906e-08	NaN	NaN
58	8.07436923511536e-09	NaN	NaN
59	5.44868021654735e-09	NaN	NaN
60	3.75613441694424e-09	NaN	NaN
61	2.56468901880191e-09	NaN	NaN
62	1.78991314841868e-09	NaN	NaN
63	1.23040339078678e-09	NaN	NaN
64	7.74802633102913e-10	NaN	NaN
65	4.4527644549504e-10	NaN	NaN
66	2.72664043004099e-10	NaN	NaN
67	1.80078364290965e-10	NaN	NaN
68	1.07540870629193e-10	NaN	NaN


==> images/csv/IFISS_MINRES.csv <==
no deflationX	no deflationY	deflated 5 smallest valuesX	deflated 5 smallest valuesY
1	1	1	0.255719010032114
2	0.975763816710886	2	0.170689194353836
3	0.975998337717061	3	0.171513763462739
4	0.957759037166122	4	0.116507470729682
5	0.957831032576822	5	0.11666822646313
6	0.93916221829838	6	0.0763407340676346
7	0.9391638311679	7	0.0763110280690277
8	0.919550911945764	8	0.0466205900189291
9	0.919584436382055	9	0.0466989061889516
10	0.898438235677133	10	0.0264331431843648
11	0.89846046781328	11	0.0264750901870354
12	0.879524027002704	12	0.0153492949006948
13	0.879541374928015	13	0.0153668512113465
14	0.857521122183989	14	0.00832143594847803
15	0.857531402481438	15	0.00833088881157323
16	0.836737216140326	16	0.00467797048322456
17	0.836723959667614	17	0.00468587830917779
18	0.813274389964969	18	0.00220423834328626
19	0.813282101050167	19	0.00220162333415222
20	0.791265672985294	20	0.00116146995680035
21	0.791250640199265	21	0.0011609496898825
22	0.766231707543631	22	0.000538004018018388
23	0.766222560556017	23	0.000536363159312095
24	0.742100891026807	24	0.000238543109399966
25	0.742101022526126	25	0.00023737708917572
26	0.716141140814053	26	0.000109766394162806
27	0.716135780585616	27	0.000110069228418522
28	0.689525851261468	28	7.26331746047038e-05
29	0.689493520262676	29	7.35916562737745e-05
30	0.660671352741175	30	5.68967203845324e-05
31	0.660674863608341	31	5.75811420714906e-05
32	0.633368658551977	32	4.74135943125065e-05
33	0.633321746382892	33	4.78788389029593e-05
34	0.593836077216921	34	3.35701033918029e-05
35	0.593761638398532	35	3.35195465798936e-05
36	0.546004608826144	36	1.69970910043049e-05
37	0.545986784899024	37	1.64179654925596e-05
38	0.478372834939237	38	6.41758175688348e-06
39	0.477996064310019	39	6.25250692908536e-06
40	0.337893058904317	40	3.78102379482209e-06
41	0.337513975962477	41	3.83649505124017e-06
42	0.179835689126066	42	2.83687343232009e-06
43	0.179704731283982	43	2.89205389845099e-06
44	0.0727025668230774	44	1.99902660533655e-06
45	0.072533621121671	45	2.01973245897445e-06
46	0.0234426002660008	46	1.24184322090318e-06
47	0.0234176564319469	47	1.24127579820013e-06
48	0.00889425808136429	48	7.20572720254317e-07
49	0.00889572983536175	49	6.97629067560404e-07
50	0.00573802224915068	50	3.70093382161174e-07
51	0.00573988159195494	51	3.62668729478934e-07
52	0.00450741829203023	52	3.1515963026386e-07
53	0.00450852090336884	53	3.25837174770764e-07
54	0.00342437635937828	54	2.64607576745718e-07
55	0.00342540471800786	55	2.65639944642779e-07
56	0.00246433205748752	56	1.4488947409588e-07
57	0.00246416311577772	57	1.38070398884063e-07
58	0.00140243504836192	58	6.58993663340299e-08
59	0.00140347674880088	59	6.30763188452051e-08
60	0.000834122556701614	60	4.24097597818182e-08
61	0.000834505629822662	61	4.30219873911254e-08
62	0.000584686158283569	62	2.86291190483144e-08
63	0.00058519312997227	63	2.82649679003196e-08
64	0.00032652889975149	64	1.67508626285194e-08
65	0.00032721261960543	65	1.65756845068373e-08
66	0.000134001769964178	66	1.20674064708804e-08
67	0.000134245400304181	67	1.21542463332523e-08
68	8.48865200141227e-05	68	8.56337215524562e-09
69	8.51387900784719e-05	69	8.4999962892211e-09
70	5.90742897982129e-05	70	4.81332240936326e-09
71	5.92525305688133e-05	71	4.75623761870295e-09
72	3.99618370848671e-05	72	3.16686662013308e-09
73	4.0017097324631e-05	73	3.28213309471626e-09
74	2.97142527679267e-05	74	2.22709186682707e-09
75	2.97619985308859e-05	75	2.14751074812494e-09
76	1.6554779534069e-05	76	1.27830400845811e-09
77	1.65799276978745e-05	77	1.25289723320944e-09
78	9.33696154511992e-06	78	9.15322770334675e-10
79	9.35111746290964e-06	79	9.4072491073206e-10
80	6.1574850885433e-06	80	7.28471479535793e-10
81	6.17264894223677e-06	81	7.34310602479853e-10
82	3.29396807382429e-06	82	4.46352984327607e-10
83	3.30371961218382e-06	83	4.35841882850596e-10
84	1.7354223987562e-06	84	2.3788101765504e-10
85	1.73884318966055e-06	85	2.29416119675543e-10
86	1.28258879493066e-06	86	1.64695018135239e-10
87	1.287018337068e-06	87	1.65789405600995e-10
88	8.88620257513278e-07	88	1.23955612263964e-10
89	8.92210494235266e-07	NaN	NaN
90	4.30733435682389e-07	NaN	NaN
91	4.32304860630118e-07	NaN	NaN
92	2.63422666399101e-07	NaN	NaN
93	2.64078775951082e-07	NaN	NaN
94	2.16673837748054e-07	NaN	NaN
95	2.17394737251611e-07	NaN	NaN
96	1.31495840636434e-07	NaN	NaN
97	1.32035378183522e-07	NaN	NaN
98	7.10194861486007e-08	NaN	NaN
99	7.12442139627714e-08	NaN	NaN
100	5.88819349655839e-08	NaN	NaN
101	5.91628313872048e-08	NaN	NaN
102	4.50495729632401e-08	NaN	NaN
103	4.50101382562378e-08	NaN	NaN
104	2.61951812917581e-08	NaN	NaN
105	2.57791023357433e-08	NaN	NaN
106	1.40493653109228e-08	NaN	NaN
107	1.38855703372199e-08	NaN	NaN
108	8.81485411648619e-09	NaN	NaN
109	8.8978405671066e-09	NaN	NaN
110	6.19927481601707e-09	NaN	NaN
111	6.24578611774296e-09	NaN	NaN
112	4.49782044564825e-09	NaN	NaN
113	4.51122041923143e-09	NaN	NaN
114	2.89395016763944e-09	NaN	NaN
115	2.90073676983557e-09	NaN	NaN
116	1.52435292018454e-09	NaN	NaN
117	1.5317568729318e-09	NaN	NaN
118	9.4559457904485e-10	NaN	NaN
119	9.56834853394e-10	NaN	NaN
120	7.49483694942232e-10	NaN	NaN
121	7.53849808132985e-10	NaN	NaN
122	5.33264253047937e-10	NaN	NaN
123	5.35555597940046e-10	NaN	NaN
124	3.11466511983746e-10	NaN	NaN
125	3.12733524482717e-10	NaN	NaN
126	2.24506198475135e-10	NaN	NaN
127	2.2521632296204e-10	NaN	NaN
128	1.64196364491142e-10	NaN	NaN
129	1.64612168677621e-10	NaN	NaN
130	9.80668976068087e-11	NaN	NaN


==> images/csv/IFISS_PrecDefl.csv <==
originalX	originalY	deflatedX	deflatedY	preconditionedX	preconditionedY	defl. & prec.X	defl. & prec.Y
1	0.854713556456858	1	0.175509990741835	1	0.854713556456858	1	0.124447576142745
2	0.833417294288361	2	0.114036140988461	2	0.834343848580721	2	0.059751890765105
3	0.805029178630415	3	0.0693910027779462	3	0.800913561589123	3	0.0226868054743835
4	0.777527115125933	4	0.0416540682507029	4	0.772268344842252	4	0.00859815074219915
5	0.749406021145963	5	0.0234445928918136	5	0.738116579089758	5	0.00264163891058907
6	0.722446208476216	6	0.0141204267782202	6	0.700614818602904	6	0.000948526630028217
7	0.690669259345206	7	0.00776306451641074	7	0.672897238703989	7	0.000436843013237145
8	0.659439520027348	8	0.00446222299840714	8	0.643743393274367	8	0.000123180852558046
9	0.6283213590409	9	0.00237611224662939	9	0.597027185469531	9	4.38970956697884e-05
10	0.590225252793849	10	0.00138840216513686	10	0.559298804909769	10	1.75934323697567e-05
11	0.55586745420486	11	0.000791576574973005	11	0.528911132999533	11	3.71819958822247e-06
12	0.514917002823693	12	0.000506669760147824	12	0.474134245487948	12	1.67948859436244e-06
13	0.472017647366816	13	0.000353942745259794	13	0.41726299564292	13	4.64259686045156e-07
14	0.42548561979878	14	0.000262498527163	14	0.378839775164841	14	1.19505799992064e-07
15	0.374583141591146	15	0.000169543075192101	15	0.30052188627922	15	5.86231581291409e-08
16	0.311846563207148	16	0.000101700255194265	16	0.208736185034679	16	1.33310471213198e-08
17	0.244321632838643	17	5.99798801915989e-05	17	0.150140969321118	17	3.74330039536427e-09
18	0.181345049783793	18	3.38254273281906e-05	18	0.0717830043622652	18	8.32136836592676e-10
19	0.114752221340929	19	2.09748382957429e-05	19	0.0264012860159106	19	1.32235875022906e-10
20	0.0641086474721431	20	1.49171247907137e-05	20	0.0136819678755169	20	3.94486951877054e-11
21	0.0378995700248189	21	1.0242359587401e-05	21	0.00320386971123778	21	8.87153824193719e-12
22	0.0232866714029608	22	6.21650692280196e-06	22	0.0011288305687231	22	2.68345291414511e-12
23	0.01669652828928	23	3.93105337008605e-06	23	0.000380677570465534	23	1.0390187569049e-12
24	0.0141939906225579	24	2.74709887194616e-06	24	0.000109300159153826	24	1.60295352741941e-13
25	0.0126513116219989	25	1.83124372489052e-06	25	5.51451650116468e-05	25	8.68834298143687e-14
26	0.0100268939558831	26	1.29074510731448e-06	26	1.02524697723653e-05	26	2.02626177902427e-14
27	0.00733494280857278	27	7.84455978660781e-07	27	2.96593632826986e-06	27	9.8657820578886e-15
28	0.00498671212821874	28	4.13813137339219e-07	28	4.8123076485588e-07	28	9.06974173698934e-15
29	0.0032324478318598	29	2.49900130813136e-07	29	9.28172014543536e-08	NaN	NaN
30	0.00226335797642963	30	1.68542007325569e-07	30	2.29012803777746e-08	NaN	NaN
31	0.00147756099409568	31	1.04926012689527e-07	31	1.12346135798627e-08	NaN	NaN
32	0.000825430402824067	32	6.35237903596621e-08	32	1.9280281580315e-09	NaN	NaN
33	0.000497939706489213	33	4.2984833565639e-08	33	7.47378213742109e-10	NaN	NaN
34	0.000355578173595445	34	2.69265258429443e-08	34	1.33225009049395e-10	NaN	NaN
35	0.000236495905318687	35	1.64697674889364e-08	35	4.33497825196533e-11	NaN	NaN
36	0.000146993105490813	36	1.14417651676529e-08	36	9.2175357876608e-12	NaN	NaN
37	9.80555450591753e-05	37	7.5197099823784e-09	37	1.66446527233802e-12	NaN	NaN
38	5.7372942752622e-05	38	5.03448096319863e-09	38	5.12118409947609e-13	NaN	NaN
39	3.32748210505187e-05	39	3.59049577476908e-09	39	6.88426199385574e-14	NaN	NaN
40	2.11274931556392e-05	40	2.39661810959133e-09	40	1.98238094769898e-14	NaN	NaN
41	1.31063621756953e-05	41	1.4234612828272e-09	41	1.83354229367343e-14	NaN	NaN
42	8.03174410897012e-06	42	8.65086930269473e-10	NaN	NaN	NaN	NaN
43	5.24059221414261e-06	43	5.60517708359646e-10	NaN	NaN	NaN	NaN
44	3.32033519963277e-06	44	3.26171340045397e-10	NaN	NaN	NaN	NaN
45	1.98204887883838e-06	45	2.07689357388105e-10	NaN	NaN	NaN	NaN
46	1.36233920501756e-06	46	1.4900570936503e-10	NaN	NaN	NaN	NaN
47	9.31160085054017e-07	47	1.00359631680728e-10	NaN	NaN	NaN	NaN
48	5.77165133612347e-07	48	5.46431534400744e-11	NaN	NaN	NaN	NaN
49	4.00234292990842e-07	49	3.1342098765913e-11	NaN	NaN	NaN	NaN
50	2.82637520690711e-07	50	2.143114628666e-11	NaN	NaN	NaN	NaN
51	1.64656052689472e-07	51	1.45026575746929e-11	NaN	NaN	NaN	NaN
52	9.3192048759041e-08	52	9.22214652652483e-12	NaN	NaN	NaN	NaN
53	6.33346740023585e-08	53	6.04750793552022e-12	NaN	NaN	NaN	NaN
54	4.63986869681654e-08	54	3.86069948379167e-12	NaN	NaN	NaN	NaN
55	3.11883421212007e-08	55	2.40988481988003e-12	NaN	NaN	NaN	NaN
56	1.99719646778511e-08	56	1.54773717400802e-12	NaN	NaN	NaN	NaN
57	1.27876924387868e-08	57	9.46617867782999e-13	NaN	NaN	NaN	NaN
58	8.07635363453961e-09	58	5.8681194161336e-13	NaN	NaN	NaN	NaN
59	5.45474014713706e-09	59	3.86497039159609e-13	NaN	NaN	NaN	NaN
60	3.77566896355323e-09	60	2.39177264232857e-13	NaN	NaN	NaN	NaN
61	2.59372647809183e-09	61	1.37419016332612e-13	NaN	NaN	NaN	NaN
62	1.79949487521015e-09	62	8.44910454839421e-14	NaN	NaN	NaN	NaN
63	1.2321342695509e-09	63	5.52079849863325e-14	NaN	NaN	NaN	NaN
64	7.75067322598781e-10	64	3.40094104631796e-14	NaN	NaN	NaN	NaN
65	4.4530430210498e-10	NaN	NaN	NaN	NaN	NaN	NaN
66	2.72666247329865e-10	NaN	NaN	NaN	NaN	NaN	NaN
67	1.80078502787441e-10	NaN	NaN	NaN	NaN	NaN	NaN
68	1.07540533627998e-10	NaN	NaN	NaN	NaN	NaN	NaN
69	6.45616687791196e-11	NaN	NaN	NaN	NaN	NaN	NaN
70	4.25372691668527e-11	NaN	NaN	NaN	NaN	NaN	NaN
71	2.67993173401636e-11	NaN	NaN	NaN	NaN	NaN	NaN
72	1.57329765578708e-11	NaN	NaN	NaN	NaN	NaN	NaN
73	9.79468783110605e-12	NaN	NaN	NaN	NaN	NaN	NaN
74	6.55194441143873e-12	NaN	NaN	NaN	NaN	NaN	NaN
75	4.35842448041528e-12	NaN	NaN	NaN	NaN	NaN	NaN
76	2.87293049044549e-12	NaN	NaN	NaN	NaN	NaN	NaN
77	1.88263945665732e-12	NaN	NaN	NaN	NaN	NaN	NaN
78	1.18680179723019e-12	NaN	NaN	NaN	NaN	NaN	NaN
79	7.4626153347603e-13	NaN	NaN	NaN	NaN	NaN	NaN
80	4.90757644705929e-13	NaN	NaN	NaN	NaN	NaN	NaN
81	3.25874729502405e-13	NaN	NaN	NaN	NaN	NaN	NaN
82	2.01459150196706e-13	NaN	NaN	NaN	NaN	NaN	NaN


==> images/csv/IFISS_spec_PrecDefl.csv <==
originalX	originalY	preconditionedX	preconditionedY	defl. & prec.X	defl. & prec.Y	deflatedX	deflatedY
1	0.255010762180753	1	1.21806818852317	1	1.21806818852317	1	0.255010762180753
2	0.251186410220997	2	1.21773741692041	2	1.21773741692041	2	0.251186410220997
3	0.238535200151636	3	1.20204064911412	3	1.20204064911412	3	0.238535200151636
4	0.236520433952081	4	1.20197213037206	4	1.20197213037206	4	0.236520433952081
5	0.233621343431563	5	1.18481956103511	5	1.18481956103511	5	0.233621343431563
6	0.230740184632382	6	1.17122480354574	6	1.17122480354574	6	0.230740184632382
7	0.230737070302639	7	1.10459547575423	7	1.10459547575423	7	0.230737070302639
8	0.230595291426385	8	1.02678094905106	8	1.02678094905106	8	0.230595291426385
9	0.230585704699786	9	0.99999930953256	9	0.99999930953256	9	0.230585704699786
10	0.230360171738505	10	0.999998415290009	10	0.999998415290009	10	0.230360171738505
11	0.230359940754136	11	0.999997241526759	11	0.999997241526759	11	0.230359940754136
12	0.230349080322589	12	0.999996961503921	12	0.999996961503921	12	0.230349080322589
13	0.230058843553307	13	0.999994863311743	13	0.999994863311743	13	0.230058843553307
14	0.230035183125138	14	0.999993808515611	14	0.999993808515611	14	0.230035183125138
15	0.229731492380975	15	0.999993668482761	15	0.999993668482761	15	0.229731492380975
16	0.229650079055459	16	0.999992127193939	16	0.999992127193939	16	0.229650079055459
17	0.229384799686428	17	0.999989402694371	17	0.999989402694371	17	0.229384799686428
18	0.229273914227313	18	0.999989038426259	18	0.999989038426259	18	0.229273914227313
19	0.228994702903016	19	0.99998818391206	19	0.99998818391206	19	0.228994702903016
20	0.228969336755447	20	0.999987852754213	20	0.999987852754213	20	0.228969336755447
21	0.228762662738109	21	0.999985781512704	21	0.999985781512704	21	0.228762662738109
22	0.228664864246976	22	0.999982982606772	22	0.999982982606772	22	0.228664864246976
23	0.228542811983145	23	0.999979465277333	23	0.999979465277333	23	0.228542811983145
24	0.228482678960286	24	0.999975722677348	24	0.999975722677348	24	0.228482678960286
25	0.228436966091006	25	0.999974791431948	25	0.999974791431948	25	0.228436966091006
26	0.2283202250571	26	0.999972694579422	26	0.999972694579422	26	0.2283202250571
27	0.227632030773116	27	0.999968524122817	27	0.999968524122817	27	0.227632030773116
28	0.227229548947789	28	0.999967373255066	28	0.999967373255066	28	0.227229548947789
29	0.22682580477709	29	0.999960750462031	29	0.999960750462031	29	0.22682580477709
30	0.225926515329729	30	0.999958079187028	30	0.999958079187028	30	0.225926515329729
31	0.224943099520036	31	0.999957632581128	31	0.999957632581128	31	0.224943099520036
32	0.22456565269478	32	0.999953840411526	32	0.999953840411526	32	0.22456565269478
33	0.223882049478823	33	0.99995275753837	33	0.99995275753837	33	0.223882049478823
34	0.222748912877517	34	0.999951523153902	34	0.999951523153902	34	0.222748912877517
35	0.222489096221332	35	0.999948005271486	35	0.999948005271486	35	0.222489096221332
36	0.221548690606433	36	0.999943724559691	36	0.999943724559691	36	0.221548690606433
37	0.220951710255713	37	0.999937324344339	37	0.999937324344339	37	0.220951710255713
38	0.220286002338261	38	0.99992923730149	38	0.99992923730149	38	0.220286002338261
39	0.219828900946889	39	0.999926206931858	39	0.999926206931858	39	0.219828900946889
40	0.218992748650553	40	0.999924388514011	40	0.999924388514011	40	0.218992748650553
41	0.218965190998585	41	0.999923797605977	41	0.999923797605977	41	0.218965190998585
42	0.218342607101107	42	0.99991805160783	42	0.99991805160783	42	0.218342607101107
43	0.217807193703677	43	0.999914785246507	43	0.999914785246507	43	0.217807193703677
44	0.21759041787082	44	0.999904751497637	44	0.999904751497637	44	0.21759041787082
45	0.217337428527353	45	0.999903187713358	45	0.999903187713358	45	0.217337428527353
46	0.216899242982974	46	0.999901061871455	46	0.999901061871455	46	0.216899242982974
47	0.21646846770385	47	0.999893786385557	47	0.999893786385557	47	0.21646846770385
48	0.216165780641755	48	0.999891625888858	48	0.999891625888858	48	0.216165780641755
49	0.216027536213401	49	0.999891249429187	49	0.999891249429187	49	0.216027536213401
50	0.215563403113789	50	0.999879764529561	50	0.999879764529561	50	0.215563403113789
51	0.215066226800633	51	0.999875633985218	51	0.999875633985218	51	0.215066226800633
52	0.214695514593575	52	0.999874344880168	52	0.999874344880168	52	0.214695514593575
53	0.214528532726234	53	0.999872175273256	53	0.999872175273256	53	0.214528532726234
54	0.213944689983702	54	0.999868008385627	54	0.999868008385627	54	0.213944689983702
55	0.21331067028221	55	0.999856260679644	55	0.999856260679644	55	0.21331067028221
56	0.213184492715368	56	0.999852554170834	56	0.999852554170834	56	0.213184492715368
57	0.212625238371381	57	0.99984762297847	57	0.99984762297847	57	0.212625238371381
58	0.21220334224671	58	0.999844433371093	58	0.999844433371093	58	0.21220334224671
59	0.211870646495852	59	0.999832556092762	59	0.999832556092762	59	0.211870646495852
60	0.211640245335466	60	0.99983086898975	60	0.99983086898975	60	0.211640245335466
61	0.21107379013284	61	0.999820597455058	61	0.999820597455058	61	0.21107379013284
62	0.210216020362001	62	0.999817182749451	62	0.999817182749451	62	0.210216020362001
63	0.210091527290765	63	0.999816303964688	63	0.999816303964688	63	0.210091527290765
64	0.209484531506753	64	0.999811379681111	64	0.999811379681111	64	0.209484531506753
65	0.209301506452081	65	0.999808477279731	65	0.999808477279731	65	0.209301506452081
66	0.209098646671638	66	0.999808097392533	66	0.999808097392533	66	0.209098646671638
67	0.208949597992803	67	0.999803949783615	67	0.999803949783615	67	0.208949597992803
68	0.208329885276139	68	0.999796153623103	68	0.999796153623103	68	0.208329885276139
69	0.208315748325109	69	0.99978438132304	69	0.99978438132304	69	0.208315748325109
70	0.207982525834656	70	0.999783648555101	70	0.999783648555101	70	0.207982525834656
71	0.207296823748991	71	0.999770848281605	71	0.999770848281605	71	0.207296823748991
72	0.206734191897512	72	0.999758486114132	72	0.999758486114132	72	0.206734191897512
73	0.206493675864213	73	0.999757353616136	73	0.999757353616136	73	0.206493675864213
74	0.206204482570682	74	0.9997506543412	74	0.9997506543412	74	0.206204482570682
75	0.205086588275952	75	0.999749400619789	75	0.999749400619789	75	0.205086588275952
76	0.205072812849879	76	0.999744325915265	76	0.999744325915265	76	0.205072812849879
77	0.204393129434392	77	0.999736112450194	77	0.999736112450194	77	0.204393129434392
78	0.203875938522753	78	0.99973050228478	78	0.99973050228478	78	0.203875938522753
79	0.203423939171897	79	0.999718257481871	79	0.999718257481871	79	0.203423939171897
80	0.202634663632781	80	0.999716282075369	80	0.999716282075369	80	0.202634663632781
81	0.201771940011405	81	0.99971238940567	81	0.99971238940567	81	0.201771940011405
82	0.201762943011832	82	0.999705695382081	82	0.999705695382081	82	0.201762943011832
83	0.201324000347765	83	0.999702704286901	83	0.999702704286901	83	0.201324000347765
84	0.20011881651905	84	0.999701648111537	84	0.999701648111537	84	0.20011881651905
85	0.200021059984364	85	0.999686525114356	85	0.999686525114356	85	0.200021059984364
86	0.198787786463889	86	0.999675276891595	86	0.999675276891595	86	0.198787786463889
87	0.198629065396628	87	0.999673406955122	87	0.999673406955122	87	0.198629065396628
88	0.198504208787128	88	0.999670987879854	88	0.999670987879854	88	0.198504208787128
89	0.197208268482951	89	0.999654876381214	89	0.999654876381214	89	0.197208268482951
90	0.196948749012254	90	0.999642270909473	90	0.999642270909473	90	0.196948749012254
91	0.196682974545976	91	0.999638120950133	91	0.999638120950133	91	0.196682974545976
92	0.196670092044649	92	0.999632670997024	92	0.999632670997024	92	0.196670092044649
93	0.196534970245598	93	0.999621112083731	93	0.999621112083731	93	0.196534970245598
94	0.196483292214466	94	0.999620709144389	94	0.999620709144389	94	0.196483292214466
95	0.196282228423802	95	0.999617295863496	95	0.999617295863496	95	0.196282228423802
96	0.196192488015699	96	0.999603346625313	96	0.999603346625313	96	0.196192488015699
97	0.195965117439041	97	0.999590414187091	97	0.999590414187091	97	0.195965117439041
98	0.195920844955888	98	0.999590097331716	98	0.999590097331716	98	0.195920844955888
99	0.195805900173585	99	0.99958516260711	99	0.99958516260711	99	0.195805900173585
100	0.195624082235255	100	0.999576905745347	100	0.999576905745347	100	0.195624082235255
101	0.195515468253835	101	0.999576469515192	101	0.999576469515192	101	0.195515468253835
102	0.195405756345552	102	0.999566162697747	102	0.999566162697747	102	0.195405756345552
103	0.195217987685084	103	0.999546635059911	103	0.999546635059911	103	0.195217987685084
104	0.194932000984442	104	0.999546077746515	104	0.999546077746515	104	0.194932000984442
105	0.194701885910548	105	0.999526562805605	105	0.999526562805605	105	0.194701885910548
106	0.194479674149523	106	0.999506216623798	106	0.999506216623798	106	0.194479674149523
107	0.194276505811962	107	0.999505774102524	107	0.999505774102524	107	0.194276505811962
108	0.194140663815132	108	0.999501307927058	108	0.999501307927058	108	0.194140663815132
109	0.193866229012374	109	0.999500450064098	109	0.999500450064098	109	0.193866229012374
110	0.193630492714923	110	0.999496105012958	110	0.999496105012958	110	0.193630492714923
111	0.193366586207669	111	0.999484822725049	111	0.999484822725049	111	0.193366586207669
112	0.193240837145006	112	0.999484331228468	112	0.999484331228468	112	0.193240837145006
113	0.193052891925986	113	0.999462347820815	113	0.999462347820815	113	0.193052891925986
114	0.192933553770409	114	0.999453280241325	114	0.999453280241325	114	0.192933553770409
115	0.192678742219713	115	0.999439674503785	115	0.999439674503785	115	0.192678742219713
116	0.192608240788055	116	0.999431139546237	116	0.999431139546237	116	0.192608240788055
117	0.192525804435256	117	0.999425278209828	117	0.999425278209828	117	0.192525804435256
118	0.192278067887506	118	0.999416258196237	118	0.999416258196237	118	0.192278067887506
119	0.192058034472734	119	0.999404691519224	119	0.999404691519224	119	0.192058034472734
120	0.191962517748769	120	0.999392754816832	120	0.999392754816832	120	0.191962517748769
121	0.191881094679581	121	0.999392423071564	121	0.999392423071564	121	0.191881094679581
122	0.191824656989393	122	0.999370792344196	122	0.999370792344196	122	0.191824656989393
123	0.191780441691303	123	0.999367775851955	123	0.999367775851955	123	0.191780441691303
124	0.191581709171894	124	0.999354680991616	124	0.999354680991616	124	0.191581709171894
125	0.19122192168586	125	0.99935172351941	125	0.99935172351941	125	0.19122192168586
126	0.190991623216649	126	0.999342416565811	126	0.999342416565811	126	0.190991623216649
127	0.19053671831142	127	0.999328831998065	127	0.999328831998065	127	0.19053671831142
128	0.190125938505872	128	0.999316803374816	128	0.999316803374816	128	0.190125938505872
129	0.189913657676925	129	0.999303261732583	129	0.999303261732583	129	0.189913657676925
130	0.189602585349195	130	0.999290372695875	130	0.999290372695875	130	0.189602585349195
131	0.189060028516205	131	0.999280506886043	131	0.999280506886043	131	0.189060028516205
132	0.188538239607408	132	0.999268145225286	132	0.999268145225286	132	0.188538239607408
133	0.188364031574708	133	0.99926320763483	133	0.99926320763483	133	0.188364031574708
134	0.187959399925966	134	0.999251063421316	134	0.999251063421316	134	0.187959399925966
135	0.187909595072065	135	0.999250435183581	135	0.999250435183581	135	0.187909595072065
136	0.187060450376598	136	0.999236014195884	136	0.999236014195884	136	0.187060450376598
137	0.186857888088515	137	0.999225780180022	137	0.999225780180022	137	0.186857888088515
138	0.186421656839887	138	0.99920795868993	138	0.99920795868993	138	0.186421656839887
139	0.186331545321155	139	0.999196173940389	139	0.999196173940389	139	0.186331545321155
140	0.185870393935629	140	0.99918110036016	140	0.99918110036016	140	0.185870393935629
141	0.185427411361087	141	0.99917856409727	141	0.99917856409727	141	0.185427411361087
142	0.184840140906107	142	0.999159741833013	142	0.999159741833013	142	0.184840140906107
143	0.18478183872363	143	0.999152838607043	143	0.999152838607043	143	0.18478183872363
144	0.184600619818938	144	0.999150937031061	144	0.999150937031061	144	0.184600619818938
145	0.184184760319912	145	0.999140437297273	145	0.999140437297273	145	0.184184760319912
146	0.183504653192045	146	0.999121920689688	146	0.999121920689688	146	0.183504653192045
147	0.183482941218906	147	0.99909295463418	147	0.99909295463418	147	0.183482941218906
148	0.183040020722987	148	0.999087746940806	148	0.999087746940806	148	0.183040020722987
149	0.182925693820865	149	0.999083276543174	149	0.999083276543174	149	0.182925693820865
150	0.182496309541315	150	0.999067141852812	150	0.999067141852812	150	0.182496309541315
151	0.182231090882346	151	0.999062638815806	151	0.999062638815806	151	0.182231090882346
152	0.181826926279004	152	0.999054540495271	152	0.999054540495271	152	0.181826926279004
153	0.181409358670815	153	0.999033553825092	153	0.999033553825092	153	0.181409358670815
154	0.18138192132944	154	0.999030372728786	154	0.999030372728786	154	0.18138192132944
155	0.180933123506866	155	0.999024546301761	155	0.999024546301761	155	0.180933123506866
156	0.180931307450527	156	0.99900414206033	156	0.99900414206033	156	0.180931307450527
157	0.180500324401483	157	0.998992274206731	157	0.998992274206731	157	0.180500324401483
158	0.179908092024904	158	0.998974654852759	158	0.998974654852759	158	0.179908092024904
159	0.179772062708059	159	0.998964287871656	159	0.998964287871656	159	0.179772062708059
160	0.179540955257727	160	0.99895746054925	160	0.99895746054925	160	0.179540955257727
161	0.17952455528721	161	0.998945393107491	161	0.998945393107491	161	0.17952455528721
162	0.17906106717846	162	0.998916893266037	162	0.998916893266037	162	0.17906106717846
163	0.178605757882167	163	0.998902331746113	163	0.998902331746113	163	0.178605757882167
164	0.178368640684259	164	0.998893902110412	164	0.998893902110412	164	0.178368640684259
165	0.177987935118454	165	0.998892902988712	165	0.998892902988712	165	0.177987935118454
166	0.177851736458309	166	0.998892703067904	166	0.998892703067904	166	0.177851736458309
167	0.177647653739868	167	0.998888091212641	167	0.998888091212641	167	0.177647653739868
168	0.17710448271197	168	0.998860388874759	168	0.998860388874759	168	0.17710448271197
169	0.176997861204341	169	0.998838661214986	169	0.998838661214986	169	0.176997861204341
170	0.176558127747625	170	0.998836337968329	170	0.998836337968329	170	0.176558127747625
171	0.176112246592976	171	0.998833505850773	171	0.998833505850773	171	0.176112246592976
172	0.175954105010039	172	0.998807149912868	172	0.998807149912868	172	0.175954105010039
173	0.175618410393038	173	0.998790252205479	173	0.998790252205479	173	0.175618410393038
174	0.175612002857366	174	0.998781787458055	174	0.998781787458055	174	0.175612002857366
175	0.174898734513978	175	0.998773289651574	175	0.998773289651574	175	0.174898734513978
176	0.174559146242959	176	0.998757928616022	176	0.998757928616022	176	0.174559146242959
177	0.174353309640164	177	0.998747900993477	177	0.998747900993477	177	0.174353309640164
178	0.174163015846886	178	0.99874266578167	178	0.99874266578167	178	0.174163015846886
179	0.173865460268015	179	0.998735342622511	179	0.998735342622511	179	0.173865460268015
180	0.173786956788662	180	0.998713776292967	180	0.998713776292967	180	0.173786956788662
181	0.173236345051849	181	0.998707308875633	181	0.998707308875633	181	0.173236345051849
182	0.172625304792261	182	0.998706049770476	182	0.998706049770476	182	0.172625304792261
183	0.172512697142497	183	0.998693000849329	183	0.998693000849329	183	0.172512697142497
184	0.172442500150016	184	0.998683565938125	184	0.998683565938125	184	0.172442500150016
185	0.172171036947822	185	0.998674388913311	185	0.998674388913311	185	0.172171036947822
186	0.17133218474391	186	0.998657647425116	186	0.998657647425116	186	0.17133218474391
187	0.171187032448696	187	0.998642242846952	187	0.998642242846952	187	0.171187032448696
188	0.17078319031937	188	0.998636965687974	188	0.998636965687974	188	0.17078319031937
189	0.170680664137235	189	0.998628613671854	189	0.998628613671854	189	0.170680664137235
190	0.170254027645469	190	0.998616359071959	190	0.998616359071959	190	0.170254027645469
191	0.170180287250243	191	0.998606491061899	191	0.998606491061899	191	0.170180287250243
192	0.170088935023081	192	0.998597044981377	192	0.998597044981377	192	0.170088935023081
193	0.16988424252621	193	0.9985964083963	193	0.9985964083963	193	0.16988424252621
194	0.169706134902295	194	0.998594744603986	194	0.998594744603986	194	0.169706134902295
195	0.169572024562116	195	0.998588925910032	195	0.998588925910032	195	0.169572024562116
196	0.169428256920168	196	0.99858404914574	196	0.99858404914574	196	0.169428256920168
197	0.169130347701238	197	0.99857967549168	197	0.99857967549168	197	0.169130347701238
198	0.168920607420809	198	0.998576993105309	198	0.998576993105309	198	0.168920607420809
199	0.168890433413171	199	0.998575632079698	199	0.998575632079698	199	0.168890433413171
200	0.168543273912267	200	0.998572064067407	200	0.998572064067407	200	0.168543273912267
201	0.16825231320621	201	0.998565918652758	201	0.998565918652758	201	0.16825231320621
202	0.168202861106269	202	0.998509628715018	202	0.998509628715018	202	0.168202861106269
203	0.167808315901849	203	0.998506410332678	203	0.998506410332678	203	0.167808315901849
204	0.167397364627064	204	0.99849287255965	204	0.99849287255965	204	0.167397364627064
205	0.167180382248048	205	0.998459371571042	205	0.998459371571042	205	0.167180382248048
206	0.167044390388296	206	0.998434477830302	206	0.998434477830302	206	0.167044390388296
207	0.166903113333436	207	0.998417725426538	207	0.998417725426538	207	0.166903113333436
208	0.166684909162735	208	0.998342515474602	208	0.998342515474602	208	0.166684909162735
209	0.166076864954234	209	0.998340526206039	209	0.998340526206039	209	0.166076864954234
210	0.165855712915319	210	0.99833508083662	210	0.99833508083662	210	0.165855712915319
211	0.165598348965434	211	0.998294456642541	211	0.998294456642541	211	0.165598348965434
212	0.165474959327308	212	0.99826727093938	212	0.99826727093938	212	0.165474959327308
213	0.16516332013513	213	0.998261059827483	213	0.998261059827483	213	0.16516332013513
214	0.164831749744097	214	0.998257833432065	214	0.998257833432065	214	0.164831749744097
215	0.164826918089406	215	0.998222201717691	215	0.998222201717691	215	0.164826918089406
216	0.164818088983306	216	0.998179487261323	216	0.998179487261323	216	0.164818088983306
217	0.164684149942756	217	0.998098471567103	217	0.998098471567103	217	0.164684149942756
218	0.164588441599584	218	0.998095713302241	218	0.998095713302241	218	0.164588441599584
219	0.164530446186949	219	0.998092714952642	219	0.998092714952642	219	0.164530446186949
220	0.164222055724761	220	0.998069842963704	220	0.998069842963704	220	0.164222055724761
221	0.164070635523706	221	0.998053530200429	221	0.998053530200429	221	0.164070635523706
222	0.164065388272058	222	0.998009475528552	222	0.998009475528552	222	0.164065388272058
223	0.163806090731432	223	0.997988608850371	223	0.997988608850371	223	0.163806090731432
224	0.163657314936717	224	0.997971300950528	224	0.997971300950528	224	0.163657314936717
225	0.163588077330983	225	0.997921096738409	225	0.997921096738409	225	0.163588077330983
226	0.163543377993835	226	0.997911733211954	226	0.997911733211954	226	0.163543377993835
227	0.163437025317796	227	0.997840773648501	227	0.997840773648501	227	0.163437025317796
228	0.163408897738677	228	0.997833103775377	228	0.997833103775377	228	0.163408897738677
229	0.16287136024612	229	0.997830283139407	229	0.997830283139407	229	0.16287136024612
230	0.162756336397329	230	0.997751760892895	230	0.997751760892895	230	0.162756336397329
231	0.162610581574267	231	0.997737237940361	231	0.997737237940361	231	0.162610581574267
232	0.162234055922902	232	0.997724568855355	232	0.997724568855355	232	0.162234055922902
233	0.16220928845777	233	0.997706534729992	233	0.997706534729992	233	0.16220928845777
234	0.162145990850369	234	0.997701669147371	234	0.997701669147371	234	0.162145990850369
235	0.162014079114128	235	0.997641859770927	235	0.997641859770927	235	0.162014079114128
236	0.161971751189973	236	0.997584967818527	236	0.997584967818527	236	0.161971751189973
237	0.161703460550071	237	0.997568822629513	237	0.997568822629513	237	0.161703460550071
238	0.161243312027327	238	0.997544412606408	238	0.997544412606408	238	0.161243312027327
239	0.161205048151622	239	0.997530685408435	239	0.997530685408435	239	0.161205048151622
240	0.160900436810106	240	0.997444555296278	240	0.997444555296278	240	0.160900436810106
241	0.160858744712993	241	0.99743028466652	241	0.99743028466652	241	0.160858744712993
242	0.160545459642688	242	0.9974274632418	242	0.9974274632418	242	0.160545459642688
243	0.160543161978769	243	0.997398235686369	243	0.997398235686369	243	0.160543161978769
244	0.160417577929663	244	0.997342600491842	244	0.997342600491842	244	0.160417577929663
245	0.160027510320231	245	0.997331079888679	245	0.997331079888679	245	0.160027510320231
246	0.159916340407346	246	0.997325564861234	246	0.997325564861234	246	0.159916340407346
247	0.159702912405244	247	0.997282365731422	247	0.997282365731422	247	0.159702912405244
248	0.159583163472885	248	0.997238655035233	248	0.997238655035233	248	0.159583163472885
249	0.159185197445076	249	0.997133573301784	249	0.997133573301784	249	0.159185197445076
250	0.159057030990532	250	0.997133257672777	250	0.997133257672777	250	0.159057030990532
251	0.158922004172416	251	0.997124978561762	251	0.997124978561762	251	0.158922004172416
252	0.158826936003682	252	0.997089615995671	252	0.997089615995671	252	0.158826936003682
253	0.158598393588457	253	0.997078266167466	253	0.997078266167466	253	0.158598393588457
254	0.158423220151913	254	0.997055251224552	254	0.997055251224552	254	0.158423220151913
255	0.15830364215675	255	0.997025240690455	255	0.997025240690455	255	0.15830364215675
256	0.15780099013793	256	0.996980796587615	256	0.996980796587615	256	0.15780099013793
257	0.157604759959254	257	0.996915982866549	257	0.996915982866549	257	0.157604759959254
258	0.157563221225268	258	0.996913912414302	258	0.996913912414302	258	0.157563221225268
259	0.157325078292691	259	0.996824061122264	259	0.996824061122264	259	0.157325078292691
260	0.157298851440793	260	0.996805434573632	260	0.996805434573632	260	0.157298851440793
261	0.157228469198291	261	0.996774569069043	261	0.996774569069043	261	0.157228469198291
262	0.157041001664759	262	0.996742903518208	262	0.996742903518208	262	0.157041001664759
263	0.156576373614633	263	0.996730316029175	263	0.996730316029175	263	0.156576373614633
264	0.1562618335519	264	0.996698170400788	264	0.996698170400788	264	0.1562618335519
265	0.156176374884667	265	0.996692116551949	265	0.996692116551949	265	0.156176374884667
266	0.156002567051423	266	0.996663239978849	266	0.996663239978849	266	0.156002567051423
267	0.15582459446907	267	0.996580935384744	267	0.996580935384744	267	0.15582459446907
268	0.1558018250249	268	0.996498573116376	268	0.996498573116376	268	0.1558018250249
269	0.155758860653765	269	0.996483504532508	269	0.996483504532508	269	0.155758860653765
270	0.155524892243313	270	0.996474364570578	270	0.996474364570578	270	0.155524892243313
271	0.155081025695381	271	0.996467633981132	271	0.996467633981132	271	0.155081025695381
272	0.154907062737457	272	0.996392343655171	272	0.996392343655171	272	0.154907062737457
273	0.154643082780468	273	0.996354087787959	273	0.996354087787959	273	0.154643082780468
274	0.154626672998749	274	0.996352848334898	274	0.996352848334898	274	0.154626672998749
275	0.154498224232326	275	0.996329178170328	275	0.996329178170328	275	0.154498224232326
276	0.15445466906434	276	0.996248716487032	276	0.996248716487032	276	0.15445466906434
277	0.154216574282953	277	0.996238240994636	277	0.996238240994636	277	0.154216574282953
278	0.154068409704207	278	0.996183157501667	278	0.996183157501667	278	0.154068409704207
279	0.15393891242685	279	0.996155658694595	279	0.996155658694595	279	0.15393891242685
280	0.1537275953714	280	0.996128782987697	280	0.996128782987697	280	0.1537275953714
281	0.153607346340923	281	0.996032333288664	281	0.996032333288664	281	0.153607346340923
282	0.153492920414288	282	0.996018245132697	282	0.996018245132697	282	0.153492920414288
283	0.153403188543904	283	0.996010961081967	283	0.996010961081967	283	0.153403188543904
284	0.15337821907856	284	0.995977879752131	284	0.995977879752131	284	0.15337821907856
285	0.153362432084585	285	0.995957698884117	285	0.995957698884117	285	0.153362432084585
286	0.15334807682544	286	0.995907533652125	286	0.995907533652125	286	0.15334807682544
287	0.153227250632616	287	0.995873207895474	287	0.995873207895474	287	0.153227250632616
288	0.153104799039061	288	0.995818162127023	288	0.995818162127023	288	0.153104799039061
289	0.152763842448043	289	0.995795437889697	289	0.995795437889697	289	0.152763842448043
290	0.152760311914311	290	0.995776910512937	290	0.995776910512937	290	0.152760311914311
291	0.152590764153801	291	0.995726835278626	291	0.995726835278626	291	0.152590764153801
292	0.152289394284331	292	0.995671863115971	292	0.995671863115971	292	0.152289394284331
293	0.151960320311058	293	0.995626391838693	293	0.995626391838693	293	0.151960320311058
294	0.151855932691056	294	0.995608868862145	294	0.995608868862145	294	0.151855932691056
295	0.151609613619779	295	0.995570072844837	295	0.995570072844837	295	0.151609613619779
296	0.151604782640643	296	0.995553868414061	296	0.995553868414061	296	0.151604782640643
297	0.151395021849753	297	0.995545669992914	297	0.995545669992914	297	0.151395021849753
298	0.151177318916137	298	0.995513848329848	298	0.995513848329848	298	0.151177318916137
299	0.150950509843398	299	0.995469320217065	299	0.995469320217065	299	0.150950509843398
300	0.150586045305628	300	0.995417500997971	300	0.995417500997971	300	0.150586045305628
301	0.150465281910825	301	0.995373720489161	301	0.995373720489161	301	0.150465281910825
302	0.150436316272809	302	0.995282080453476	302	0.995282080453476	302	0.150436316272809
303	0.150310455834278	303	0.99526840592783	303	0.99526840592783	303	0.150310455834278
304	0.150024351246322	304	0.995243866012792	304	0.995243866012792	304	0.150024351246322
305	0.149633937733198	305	0.995226108593823	305	0.995226108593823	305	0.149633937733198
306	0.149513518682371	306	0.995221671289386	306	0.995221671289386	306	0.149513518682371
307	0.149314915369969	307	0.995190668871801	307	0.995190668871801	307	0.149314915369969
308	0.149217900271339	308	0.995116947939801	308	0.995116947939801	308	0.149217900271339
309	0.149089497170072	309	0.995107318962313	309	0.995107318962313	309	0.149089497170072
310	0.1489039436057	310	0.995028946112821	310	0.995028946112821	310	0.1489039436057
311	0.148404129228531	311	0.995021556184543	311	0.995021556184543	311	0.148404129228531
312	0.148292658047054	312	0.995011475585179	312	0.995011475585179	312	0.148292658047054
313	0.148218903346926	313	0.994955285543683	313	0.994955285543683	313	0.148218903346926
314	0.148031629006674	314	0.994889520768184	314	0.994889520768184	314	0.148031629006674
315	0.147914389300888	315	0.994887670067193	315	0.994887670067193	315	0.147914389300888
316	0.14765048505525	316	0.994841631515377	316	0.994841631515377	316	0.14765048505525
317	0.147274394993269	317	0.994824882151202	317	0.994824882151202	317	0.147274394993269
318	0.147249059431705	318	0.994816828706153	318	0.994816828706153	318	0.147249059431705
319	0.147130372508689	319	0.99477098573462	319	0.99477098573462	319	0.147130372508689
320	0.146858217478997	320	0.994750171587761	320	0.994750171587761	320	0.146858217478997
321	0.146772255867069	321	0.994722306940918	321	0.994722306940918	321	0.146772255867069
322	0.146681870094957	322	0.994680332518446	322	0.994680332518446	322	0.146681870094957
323	0.146322568504163	323	0.994672361738795	323	0.994672361738795	323	0.146322568504163
324	0.146283261398987	324	0.99464493245873	324	0.99464493245873	324	0.146283261398987
325	0.14617816492459	325	0.994615750506055	325	0.994615750506055	325	0.14617816492459
326	0.145784883146255	326	0.994608254202278	326	0.994608254202278	326	0.145784883146255
327	0.145779729557551	327	0.994593359949996	327	0.994593359949996	327	0.145779729557551
328	0.145496345717614	328	0.994577012158937	328	0.994577012158937	328	0.145496345717614
329	0.145318626682715	329	0.994567185612108	329	0.994567185612108	329	0.145318626682715
330	0.145261713297405	330	0.994562571378882	330	0.994562571378882	330	0.145261713297405
331	0.145239808389177	331	0.994544181200186	331	0.994544181200186	331	0.145239808389177
332	0.145121103739058	332	0.994481823550038	332	0.994481823550038	332	0.145121103739058
333	0.144937421682925	333	0.994418798183313	333	0.994418798183313	333	0.144937421682925
334	0.144895673564538	334	0.994395171326561	334	0.994395171326561	334	0.144895673564538
335	0.144859032893753	335	0.994212100407721	335	0.994212100407721	335	0.144859032893753
336	0.144745797115718	336	0.994207739394827	336	0.994207739394827	336	0.144745797115718
337	0.144659375993405	337	0.994191301976125	337	0.994191301976125	337	0.144659375993405
338	0.1445733327486	338	0.994177931735753	338	0.994177931735753	338	0.1445733327486
339	0.144389097693382	339	0.993988125892918	339	0.993988125892918	339	0.144389097693382
340	0.144131594537119	340	0.993957127635171	340	0.993957127635171	340	0.144131594537119
341	0.144081305114796	341	0.993927331752552	341	0.993927331752552	341	0.144081305114796
342	0.144062730597015	342	0.993830414492935	342	0.993830414492935	342	0.144062730597015
343	0.143933307577134	343	0.993738686711441	343	0.993738686711441	343	0.143933307577134
344	0.143729172754943	344	0.993730681771879	344	0.993730681771879	344	0.143729172754943
345	0.143641902921889	345	0.993641729865554	345	0.993641729865554	345	0.143641902921889
346	0.143532010977114	346	0.993543653925855	346	0.993543653925855	346	0.143532010977114
347	0.143425628915739	347	0.993506031661643	347	0.993506031661643	347	0.143425628915739
348	0.143410148155553	348	0.993460611170506	348	0.993460611170506	348	0.143410148155553
349	0.143276102793717	349	0.99334926258796	349	0.99334926258796	349	0.143276102793717
350	0.143082946594305	350	0.993275069118386	350	0.993275069118386	350	0.143082946594305
351	0.143041144675324	351	0.993247027425321	351	0.993247027425321	351	0.143041144675324
352	0.142729036247233	352	0.993088623230458	352	0.993088623230458	352	0.142729036247233
353	0.142711351754518	353	0.993084712967236	353	0.993084712967236	353	0.142711351754518
354	0.142660193119582	354	0.993050841006445	354	0.993050841006445	354	0.142660193119582
355	0.142545462867289	355	0.99304204324197	355	0.99304204324197	355	0.142545462867289
356	0.142466179609816	356	0.99280784136049	356	0.99280784136049	356	0.142466179609816
357	0.142311774556059	357	0.992746183788484	357	0.992746183788484	357	0.142311774556059
358	0.142233466753081	358	0.992742796015139	358	0.992742796015139	358	0.142233466753081
359	0.142148572137828	359	0.992700824861721	359	0.992700824861721	359	0.142148572137828
360	0.142090919924648	360	0.992622054031593	360	0.992622054031593	360	0.142090919924648
361	0.141962543554536	361	0.992571234770889	361	0.992571234770889	361	0.141962543554536
362	0.141707632014627	362	0.992435356917058	362	0.992435356917058	362	0.141707632014627
363	0.141639288219295	363	0.992337028255255	363	0.992337028255255	363	0.141639288219295
364	0.141340395715205	364	0.992306764202023	364	0.992306764202023	364	0.141340395715205
365	0.14117089073346	365	0.99222587453667	365	0.99222587453667	365	0.14117089073346
366	0.141049117556399	366	0.992145645087751	366	0.992145645087751	366	0.141049117556399
367	0.140868970486503	367	0.992117746439519	367	0.992117746439519	367	0.140868970486503
368	0.140843832933242	368	0.992098158274111	368	0.992098158274111	368	0.140843832933242
369	0.140539926065261	369	0.991909969260767	369	0.991909969260767	369	0.140539926065261
370	0.140530124787511	370	0.991862335243751	370	0.991862335243751	370	0.140530124787511
371	0.140066761948237	371	0.991795305460684	371	0.991795305460684	371	0.140066761948237
372	0.13993284246675	372	0.991694810407527	372	0.991694810407527	372	0.13993284246675
373	0.139868741187145	373	0.991657384820878	373	0.991657384820878	373	0.139868741187145
374	0.139838416418828	374	0.991627686108622	374	0.991627686108622	374	0.139838416418828
375	0.139617936429929	375	0.991504308717557	375	0.991504308717557	375	0.139617936429929
376	0.139281782801573	376	0.99146584184347	376	0.99146584184347	376	0.139281782801573
377	0.139194554764965	377	0.99139471766321	377	0.99139471766321	377	0.139194554764965
378	0.139122738396223	378	0.99117208075629	378	0.99117208075629	378	0.139122738396223
379	0.13896180154613	379	0.991160320910118	379	0.991160320910118	379	0.13896180154613
380	0.138849624817292	380	0.991147829307394	380	0.991147829307394	380	0.138849624817292
381	0.138625826616311	381	0.991130453476271	381	0.991130453476271	381	0.138625826616311
382	0.138534738558879	382	0.991088634994629	382	0.991088634994629	382	0.138534738558879
383	0.138286161548756	383	0.990942921721329	383	0.990942921721329	383	0.138286161548756
384	0.138095693723276	384	0.990789236057248	384	0.990789236057248	384	0.138095693723276
385	0.137999791861885	385	0.990723361830613	385	0.990723361830613	385	0.137999791861885
386	0.137930892477568	386	0.990669621124419	386	0.990669621124419	386	0.137930892477568
387	0.13766631111094	387	0.990653142629887	387	0.990653142629887	387	0.13766631111094
388	0.137468320058771	388	0.990596010479622	388	0.990596010479622	388	0.137468320058771
389	0.137456287914027	389	0.990508222173743	389	0.990508222173743	389	0.137456287914027
390	0.137271045226696	390	0.990442343137104	390	0.990442343137104	390	0.137271045226696
391	0.137052686712678	391	0.990307338304191	391	0.990307338304191	391	0.137052686712678
392	0.137052239881534	392	0.990238547982105	392	0.990238547982105	392	0.137052239881534
393	0.13675521805252	393	0.990137176662108	393	0.990137176662108	393	0.13675521805252
394	0.136711422844466	394	0.990106512595719	394	0.990106512595719	394	0.136711422844466
395	0.136495582576496	395	0.990089745787057	395	0.990089745787057	395	0.136495582576496
396	0.136405748841892	396	0.990027895636613	396	0.990027895636613	396	0.136405748841892
397	0.136400866446264	397	0.989916136779101	397	0.989916136779101	397	0.136400866446264
398	0.136351422319756	398	0.98980852690412	398	0.98980852690412	398	0.136351422319756
399	0.136348093473292	399	0.989735436721261	399	0.989735436721261	399	0.136348093473292
400	0.13597931336286	400	0.989732788873502	400	0.989732788873502	400	0.13597931336286
401	0.135722139418394	401	0.989611154218627	401	0.989611154218627	401	0.135722139418394
402	0.135592608698806	402	0.989570773237366	402	0.989570773237366	402	0.135592608698806
403	0.135429999186758	403	0.989451183748703	403	0.989451183748703	403	0.135429999186758
404	0.135154910935468	404	0.98940878139464	404	0.98940878139464	404	0.135154910935468
405	0.135110001711954	405	0.989370527076963	405	0.989370527076963	405	0.135110001711954
406	0.134549557836659	406	0.989364012315342	406	0.989364012315342	406	0.134549557836659
407	0.134447624978495	407	0.989265208146805	407	0.989265208146805	407	0.134447624978495
408	0.134423253321432	408	0.989135409210082	408	0.989135409210082	408	0.134423253321432
409	0.13416748375909	409	0.989077324465751	409	0.989077324465751	409	0.13416748375909
410	0.133806210183904	410	0.989015960969929	410	0.989015960969929	410	0.133806210183904
411	0.133571831503242	411	0.989003922024936	411	0.989003922024936	411	0.133571831503242
412	0.133340941905687	412	0.988926444951367	412	0.988926444951367	412	0.133340941905687
413	0.133289506929921	413	0.988893342973872	413	0.988893342973872	413	0.133289506929921
414	0.133209100422433	414	0.988857793637143	414	0.988857793637143	414	0.133209100422433
415	0.1329872990602	415	0.988810454787348	415	0.988810454787348	415	0.1329872990602
416	0.132555760739171	416	0.988733350595393	416	0.988733350595393	416	0.132555760739171
417	0.132518344108506	417	0.988667429786905	417	0.988667429786905	417	0.132518344108506
418	0.132263222721442	418	0.988634611672391	418	0.988634611672391	418	0.132263222721442
419	0.13211741404166	419	0.988613638494413	419	0.988613638494413	419	0.13211741404166
420	0.1318456102799	420	0.988573534321282	420	0.988573534321282	420	0.1318456102799
421	0.131572856697617	421	0.988544767084353	421	0.988544767084353	421	0.131572856697617
422	0.1314568580223	422	0.988533380856049	422	0.988533380856049	422	0.1314568580223
423	0.131253147358163	423	0.988528436633644	423	0.988528436633644	423	0.131253147358163
424	0.131133426552037	424	0.988451572424419	424	0.988451572424419	424	0.131133426552037
425	0.130932515015432	425	0.988261408269389	425	0.988261408269389	425	0.130932515015432
426	0.130670736312215	426	0.988249786856204	426	0.988249786856204	426	0.130670736312215
427	0.130549425098772	427	0.987990467628475	427	0.987990467628475	427	0.130549425098772
428	0.13047705144233	428	0.987982346672386	428	0.987982346672386	428	0.13047705144233
429	0.130013973766183	429	0.987885906340692	429	0.987885906340692	429	0.130013973766183
430	0.129973284256269	430	0.987636802920002	430	0.987636802920002	430	0.129973284256269
431	0.12980034649387	431	0.987520617966026	431	0.987520617966026	431	0.12980034649387
432	0.129737065179334	432	0.987509203781558	432	0.987509203781558	432	0.129737065179334
433	0.129474281853624	433	0.987422378676931	433	0.987422378676931	433	0.129474281853624
434	0.12932510376057	434	0.987131529854932	434	0.987131529854932	434	0.12932510376057
435	0.129230518424264	435	0.987044833445731	435	0.987044833445731	435	0.129230518424264
436	0.128949021917972	436	0.987011310774394	436	0.987011310774394	436	0.128949021917972
437	0.128803770042339	437	0.98685591296601	437	0.98685591296601	437	0.128803770042339
438	0.128764731098456	438	0.98675354443579	438	0.98675354443579	438	0.128764731098456
439	0.128533141546253	439	0.986560925200011	439	0.986560925200011	439	0.128533141546253
440	0.128505889089033	440	0.986381429058644	440	0.986381429058644	440	0.128505889089033
441	0.128389606933	441	0.986376517290318	441	0.986376517290318	441	0.128389606933
442	0.12830809890955	442	0.98627672736715	442	0.98627672736715	442	0.12830809890955
443	0.128238398336963	443	0.986071238854953	443	0.986071238854953	443	0.128238398336963
444	0.127929534560912	444	0.986007832074367	444	0.986007832074367	444	0.127929534560912
445	0.1278749012891	445	0.985730617118135	445	0.985730617118135	445	0.1278749012891
446	0.127627137869629	446	0.985695197872705	446	0.985695197872705	446	0.127627137869629
447	0.127612432728911	447	0.985639126131171	447	0.985639126131171	447	0.127612432728911
448	0.127398311950477	448	0.985575590454335	448	0.985575590454335	448	0.127398311950477
449	0.127321017961129	449	0.985275854846589	449	0.985275854846589	449	0.127321017961129
450	0.127310952528121	450	0.985106401078782	450	0.985106401078782	450	0.127310952528121
451	0.127266426861121	451	0.985075660807465	451	0.985075660807465	451	0.127266426861121
452	0.126628995216025	452	0.985072945091318	452	0.985072945091318	452	0.126628995216025
453	0.126489602267186	453	0.984918726234901	453	0.984918726234901	453	0.126489602267186
454	0.126217077744133	454	0.984585251545542	454	0.984585251545542	454	0.126217077744133
455	0.126100113133145	455	0.984567889520575	455	0.984567889520575	455	0.126100113133145
456	0.125395526064451	456	0.984498903836597	456	0.984498903836597	456	0.125395526064451
457	0.125362079659384	457	0.984407675971506	457	0.984407675971506	457	0.125362079659384
458	0.125141097182754	458	0.984245420155076	458	0.984245420155076	458	0.125141097182754
459	0.125102581387006	459	0.98405669419908	459	0.98405669419908	459	0.125102581387006
460	0.125001675323021	460	0.983946398420123	460	0.983946398420123	460	0.125001675323021
461	0.124872004122577	461	0.98389572294657	461	0.98389572294657	461	0.124872004122577
462	0.124763371866803	462	0.983731141069601	462	0.983731141069601	462	0.124763371866803
463	0.124423127126716	463	0.983662430389928	463	0.983662430389928	463	0.124423127126716
464	0.124347405800508	464	0.983541220359588	464	0.983541220359588	464	0.124347405800508
465	0.124231313809273	465	0.983479515837068	465	0.983479515837068	465	0.124231313809273
466	0.124010723497416	466	0.983256306690679	466	0.983256306690679	466	0.124010723497416
467	0.123971195355264	467	0.983215763529381	467	0.983215763529381	467	0.123971195355264
468	0.12393462755967	468	0.983048619371334	468	0.983048619371334	468	0.12393462755967
469	0.123636456576991	469	0.983018280714091	469	0.983018280714091	469	0.123636456576991
470	0.123402648634141	470	0.982946501007968	470	0.982946501007968	470	0.123402648634141
471	0.123346344516479	471	0.982691823199233	471	0.982691823199233	471	0.123346344516479
472	0.122854373266594	472	0.982638532393634	472	0.982638532393634	472	0.122854373266594
473	0.122786804720451	473	0.982502929335679	473	0.982502929335679	473	0.122786804720451
474	0.122712703825821	474	0.982431258509737	474	0.982431258509737	474	0.122712703825821
475	0.122433023521737	475	0.982345948727155	475	0.982345948727155	475	0.122433023521737
476	0.122367110379442	476	0.982197679418652	476	0.982197679418652	476	0.122367110379442
477	0.121907432436507	477	0.982023624662087	477	0.982023624662087	477	0.121907432436507
478	0.121682283838051	478	0.981979497146742	478	0.981979497146742	478	0.121682283838051
479	0.121569926419061	479	0.981975659762167	479	0.981975659762167	479	0.121569926419061
480	0.121522852771898	480	0.981781852012146	480	0.981781852012146	480	0.121522852771898
481	0.121176913412759	481	0.981639802689896	481	0.981639802689896	481	0.121176913412759
482	0.12104675077927	482	0.98160603263826	482	0.98160603263826	482	0.12104675077927
483	0.120728468936947	483	0.981455538673063	483	0.981455538673063	483	0.120728468936947
484	0.120597385281969	484	0.981450439574742	484	0.981450439574742	484	0.120597385281969
485	0.120510028862711	485	0.981387207917668	485	0.981387207917668	485	0.120510028862711
486	0.120356541159368	486	0.98130996057175	486	0.98130996057175	486	0.120356541159368
487	0.119946796257551	487	0.981199934518384	487	0.981199934518384	487	0.119946796257551
488	0.119883699501824	488	0.981106751025724	488	0.981106751025724	488	0.119883699501824
489	0.119799322094587	489	0.981036178021126	489	0.981036178021126	489	0.119799322094587
490	0.119329624007198	490	0.980985143957568	490	0.980985143957568	490	0.119329624007198
491	0.119190147045864	491	0.9809550840693	491	0.9809550840693	491	0.119190147045864
492	0.119162863853136	492	0.980932581629778	492	0.980932581629778	492	0.119162863853136
493	0.118772482599666	493	0.980923037531491	493	0.980923037531491	493	0.118772482599666
494	0.118751128030773	494	0.980743404408737	494	0.980743404408737	494	0.118751128030773
495	0.118622986597676	495	0.980409673337768	495	0.980409673337768	495	0.118622986597676
496	0.118534016626876	496	0.980198250399849	496	0.980198250399849	496	0.118534016626876
497	0.118141001566616	497	0.980098929034579	497	0.980098929034579	497	0.118141001566616
498	0.117988995511953	498	0.979889810374156	498	0.979889810374156	498	0.117988995511953
499	0.117978161965077	499	0.979465746329394	499	0.979465746329394	499	0.117978161965077
500	0.117572451641821	500	0.979447442707065	500	0.979447442707065	500	0.117572451641821
501	0.117473661485823	501	0.979371717648241	501	0.979371717648241	501	0.117473661485823
502	0.117370806125409	502	0.978868022905142	502	0.978868022905142	502	0.117370806125409
503	0.117044335169297	503	0.978791344718085	503	0.978791344718085	503	0.117044335169297
504	0.11694713739797	504	0.978715186360614	504	0.978715186360614	504	0.11694713739797
505	0.116844044325428	505	0.978363655910997	505	0.978363655910997	505	0.116844044325428
506	0.116692188610449	506	0.978130505517519	506	0.978130505517519	506	0.116692188610449
507	0.116414904572366	507	0.977963578860596	507	0.977963578860596	507	0.116414904572366
508	0.116327838482588	508	0.977868819989385	508	0.977868819989385	508	0.116327838482588
509	0.116216300467805	509	0.977466460022887	509	0.977466460022887	509	0.116216300467805
510	0.116130466400288	510	0.977384548031771	510	0.977384548031771	510	0.116130466400288
511	0.116096116912129	511	0.977202638134875	511	0.977202638134875	511	0.116096116912129
512	0.115767783296837	512	0.976911318501493	512	0.976911318501493	512	0.115767783296837
513	0.115711903298728	513	0.976799316293676	513	0.976799316293676	513	0.115711903298728
514	0.115062733045569	514	0.976469348430554	514	0.976469348430554	514	0.115062733045569
515	0.114895625479019	515	0.976416008297879	515	0.976416008297879	515	0.114895625479019
516	0.114878831778467	516	0.976130601976973	516	0.976130601976973	516	0.114878831778467
517	0.114626694502276	517	0.976012971239745	517	0.976012971239745	517	0.114626694502276
518	0.114524475161545	518	0.975651808845128	518	0.975651808845128	518	0.114524475161545
519	0.113794347131647	519	0.975585617177252	519	0.975585617177252	519	0.113794347131647
520	0.113664997185886	520	0.97546072267643	520	0.97546072267643	520	0.113664997185886
521	0.113612255368945	521	0.975177793089451	521	0.975177793089451	521	0.113612255368945
522	0.1133223339066	522	0.974873410761145	522	0.974873410761145	522	0.1133223339066
523	0.112655342941224	523	0.974791301950645	523	0.974791301950645	523	0.112655342941224
524	0.112539270051984	524	0.97478415393785	524	0.97478415393785	524	0.112539270051984
525	0.112440342563872	525	0.97442877050609	525	0.97442877050609	525	0.112440342563872
526	0.112392356608252	526	0.974123044388463	526	0.974123044388463	526	0.112392356608252
527	0.112059712373133	527	0.974087859687768	527	0.974087859687768	527	0.112059712373133
528	0.11161442667715	528	0.974071186848636	528	0.974071186848636	528	0.11161442667715
529	0.111308753946139	529	0.973768485851378	529	0.973768485851378	529	0.111308753946139
530	0.111223364581342	530	0.97348276783268	530	0.97348276783268	530	0.111223364581342
531	0.110932602990307	531	0.973457713644103	531	0.973457713644103	531	0.110932602990307
532	0.110890680052988	532	0.973272332012559	532	0.973272332012559	532	0.110890680052988
533	0.110862963245917	533	0.973217777677642	533	0.973217777677642	533	0.110862963245917
534	0.110703076586845	534	0.972983207716344	534	0.972983207716344	534	0.110703076586845
535	0.110505797945644	535	0.972796317303389	535	0.972796317303389	535	0.110505797945644
536	0.110310943550898	536	0.972781178252192	536	0.972781178252192	536	0.110310943550898
537	0.110105314027189	537	0.972606354380155	537	0.972606354380155	537	0.110105314027189
538	0.110020886553161	538	0.972478810699659	538	0.972478810699659	538	0.110020886553161
539	0.109838343893171	539	0.972452229541169	539	0.972452229541169	539	0.109838343893171
540	0.109751815163473	540	0.972351702743522	540	0.972351702743522	540	0.109751815163473
541	0.109668533854961	541	0.972271511174344	541	0.972271511174344	541	0.109668533854961
542	0.109527692348152	542	0.972223685299197	542	0.972223685299197	542	0.109527692348152
543	0.109017268126676	543	0.972140776763137	543	0.972140776763137	543	0.109017268126676
544	0.10892619735022	544	0.971660709433497	544	0.971660709433497	544	0.10892619735022
545	0.108842676994069	545	0.971492409307703	545	0.971492409307703	545	0.108842676994069
546	0.108765247583984	546	0.970853290353006	546	0.970853290353006	546	0.108765247583984
547	0.108451280854686	547	0.970850259276352	547	0.970850259276352	547	0.108451280854686
548	0.108329185855436	548	0.970225055530172	548	0.970225055530172	548	0.108329185855436
549	0.108244159055629	549	0.970037647417956	549	0.970037647417956	549	0.108244159055629
550	0.107770437248157	550	0.969609907952607	550	0.969609907952607	550	0.107770437248157
551	0.107704739747377	551	0.969224521353198	551	0.969224521353198	551	0.107704739747377
552	0.107697763465743	552	0.969009816572023	552	0.969009816572023	552	0.107697763465743
553	0.107534798073292	553	0.968427061586126	553	0.968427061586126	553	0.107534798073292
554	0.107239179098059	554	0.968412555222737	554	0.968412555222737	554	0.107239179098059
555	0.107145868330728	555	0.967863995476552	555	0.967863995476552	555	0.107145868330728
556	0.106879612111394	556	0.96760357758279	556	0.96760357758279	556	0.106879612111394
557	0.106664167097769	557	0.967322930378314	557	0.967322930378314	557	0.106664167097769
558	0.106618658667318	558	0.966806915334356	558	0.966806915334356	558	0.106618658667318
559	0.106286344341921	559	0.966799600576961	559	0.966799600576961	559	0.106286344341921
560	0.106251338909256	560	0.966318928807051	560	0.966318928807051	560	0.106251338909256
561	0.106196057105717	561	0.966002831452433	561	0.966002831452433	561	0.106196057105717
562	0.106033861555685	562	0.96586956298261	562	0.96586956298261	562	0.106033861555685
563	0.105756620467679	563	0.965563987841375	563	0.965563987841375	563	0.105756620467679
564	0.105525245524385	564	0.965373555326618	564	0.965373555326618	564	0.105525245524385
565	0.105450246238952	565	0.965215676915282	565	0.965215676915282	565	0.105450246238952
566	0.105412615234546	566	0.965004033580405	566	0.965004033580405	566	0.105412615234546
567	0.105291721835911	567	0.964647549880457	567	0.964647549880457	567	0.105291721835911
568	0.104897240548998	568	0.964440742267315	568	0.964440742267315	568	0.104897240548998
569	0.104840714923543	569	0.964324699182816	569	0.964324699182816	569	0.104840714923543
570	0.104716573053429	570	0.964040593144571	570	0.964040593144571	570	0.104716573053429
571	0.104569088136412	571	0.963796797263148	571	0.963796797263148	571	0.104569088136412
572	0.104446984688707	572	0.963680825443679	572	0.963680825443679	572	0.104446984688707
573	0.10434465047032	573	0.963595374136456	573	0.963595374136456	573	0.10434465047032
574	0.104316043708739	574	0.963437321266174	574	0.963437321266174	574	0.104316043708739
575	0.104251576987918	575	0.963323783174497	575	0.963323783174497	575	0.104251576987918
576	0.104129955813585	576	0.963255363586379	576	0.963255363586379	576	0.104129955813585
577	0.104019255685003	577	0.962938905586277	577	0.962938905586277	577	0.104019255685003
578	0.1036562850204	578	0.962218125696895	578	0.962218125696895	578	0.1036562850204
579	0.103398706120003	579	0.961521768994153	579	0.961521768994153	579	0.103398706120003
580	0.103273936444505	580	0.960853228786757	580	0.960853228786757	580	0.103273936444505
581	0.103228740656041	581	0.960215971947778	581	0.960215971947778	581	0.103228740656041
582	0.102485362485715	582	0.959613496412686	582	0.959613496412686	582	0.102485362485715
583	0.102381823360713	583	0.95904928350483	583	0.95904928350483	583	0.102381823360713
584	0.102273192157944	584	0.958526746283942	584	0.958526746283942	584	0.102273192157944
585	0.102205291304685	585	0.958049175474303	585	0.958049175474303	585	0.102205291304685
586	0.101398382634259	586	0.957619684809845	586	0.957619684809845	586	0.101398382634259
587	0.101328826192522	587	0.957241157782008	587	0.957241157782008	587	0.101328826192522
588	0.10120443512987	588	0.956916197748877	588	0.956916197748877	588	0.10120443512987
589	0.101136680685859	589	0.956647083139053	589	0.956647083139053	589	0.101136680685859
590	0.100451251678677	590	0.956435729075275	590	0.956435729075275	590	0.100451251678677
591	0.100261393974216	591	0.956283656212113	591	0.956283656212113	591	0.100261393974216
592	0.100164216754297	592	0.956191967033659	592	0.956191967033659	592	0.100164216754297
593	0.100066377467929	593	0.943713317050008	593	0.943713317050008	593	0.100066377467929
594	0.0995611455238619	594	0.919718320462638	594	0.919718320462638	594	0.0995611455238619
595	0.0995430896550077	595	0.895293793542209	595	0.895293793542209	595	0.0995430896550077
596	0.099116957445688	596	0.872144959389834	596	0.872144959389834	596	0.099116957445688
597	0.0990339350063369	597	0.862379664835932	597	0.862379664835932	597	0.0990339350063369
598	0.0989950474598265	598	0.862195155939434	598	0.862195155939434	598	0.0989950474598265
599	0.0986750432736133	599	0.852732399154561	599	0.852732399154561	599	0.0986750432736133
600	0.0980464932955376	600	0.838099324674056	600	0.838099324674056	600	0.0980464932955376
601	0.0979439827045199	601	0.822070353109317	601	0.822070353109317	601	0.0979439827045199
602	0.097934694895245	602	0.805197218902804	602	0.805197218902804	602	0.097934694895245
603	0.0978283247446372	603	0.789677247624491	603	0.789677247624491	603	0.0978283247446372
604	0.0971042784093633	604	0.775966518866456	604	0.775966518866456	604	0.0971042784093633
605	0.0970421977612467	605	0.76867072923283	605	0.76867072923283	605	0.0970421977612467
606	0.0968635993865928	606	0.764113428411275	606	0.764113428411275	606	0.0968635993865928
607	0.0968147658004718	607	0.754119988659019	607	0.754119988659019	607	0.0968147658004718
608	0.0967193628600203	608	0.745931650340649	608	0.745931650340649	608	0.0967193628600203
609	0.0963771177943418	609	0.739236908980824	609	0.739236908980824	609	0.0963771177943418
610	0.0959134511405641	610	0.733467822348227	610	0.733467822348227	610	0.0959134511405641
611	0.0957887014144702	611	0.728360081498666	611	0.728360081498666	611	0.0957887014144702
612	0.0957394892323312	612	0.723964466533455	612	0.723964466533455	612	0.0957394892323312
613	0.0957033439771069	613	0.720301020166767	613	0.720301020166767	613	0.0957033439771069
614	0.0950922200032598	614	0.717308160884607	614	0.717308160884607	614	0.0950922200032598
615	0.0948851281139175	615	0.716782289083691	615	0.716782289083691	615	0.0948851281139175
616	0.0947589195265985	616	0.714890568526206	616	0.714890568526206	616	0.0947589195265985
617	0.0946571353064529	617	0.712949200128778	617	0.712949200128778	617	0.0946571353064529
618	0.0945283860059405	618	0.711393530239498	618	0.711393530239498	618	0.0945283860059405
619	0.0940420530218173	619	0.710826981655965	619	0.710826981655965	619	0.0940420530218173
620	0.0940199495153602	620	0.710145448427009	620	0.710145448427009	620	0.0940199495153602
621	0.0937541683078554	621	0.709139620417563	621	0.709139620417563	621	0.0937541683078554
622	0.0936058843140465	622	0.708322425453274	622	0.708322425453274	622	0.0936058843140465
623	0.0935582168311299	623	0.707650409877949	623	0.707650409877949	623	0.0935582168311299
624	0.0932491450193798	624	0.70708868178684	624	0.70708868178684	624	0.0932491450193798
625	0.0932321694387108	625	0.706609431245128	625	0.706609431245128	625	0.0932321694387108
626	0.0929268614738877	626	0.706190642254979	626	0.706190642254979	626	0.0929268614738877
627	0.0927774185475537	627	0.705815003446022	627	0.705815003446022	627	0.0927774185475537
628	0.0926859215340675	628	0.705468997410666	628	0.705468997410666	628	0.0926859215340675
629	0.0925147266191111	629	0.705142140965589	629	0.705142140965589	629	0.0925147266191111
630	0.0924747122014247	630	0.704826351914306	630	0.704826351914306	630	0.0924747122014247
631	0.0924669764757169	631	0.704750164057406	631	0.704750164057406	631	0.0924669764757169
632	0.092409344204486	632	0.704749080870176	632	0.704749080870176	632	0.092409344204486
633	0.091835026741185	633	0.704655311937502	633	0.704655311937502	633	0.091835026741185
634	0.0914605962405329	634	0.704647867417155	634	0.704647867417155	634	0.0914605962405329
635	0.0913792451364613	635	0.704515424607175	635	0.704515424607175	635	0.0913792451364613
636	0.0909294145177734	636	0.704502515582922	636	0.704502515582922	636	0.0909294145177734
637	0.0906047471791296	637	0.704477139861588	637	0.704477139861588	637	0.0906047471791296
638	0.0902901990207106	638	0.704291028599939	638	0.704291028599939	638	0.0902901990207106
639	0.0900629895653276	639	0.704245193451966	639	0.704245193451966	639	0.0900629895653276
640	0.0897216413672626	640	0.704204601455814	640	0.704204601455814	640	0.0897216413672626
641	0.0892345276899996	641	0.704004107559599	641	0.704004107559599	641	0.0892345276899996
642	0.0892030496385909	642	0.703974323252464	642	0.703974323252464	642	0.0892030496385909
643	0.0889007341580463	643	0.703890229093748	643	0.703890229093748	643	0.0889007341580463
644	0.0884493810381647	644	0.703681996722646	644	0.703681996722646	644	0.0884493810381647
645	0.0881212036797862	645	0.703614612225754	645	0.703614612225754	645	0.0881212036797862
646	0.0878857405096467	646	0.703569487490414	646	0.703569487490414	646	0.0878857405096467
647	0.0877082786283282	647	0.703325727241333	647	0.703325727241333	647	0.0877082786283282
648	0.0872246287617981	648	0.703240179910234	648	0.703240179910234	648	0.0872246287617981
649	0.0870295423210491	649	0.703207615196898	649	0.703207615196898	649	0.0870295423210491
650	0.0869996084594861	650	0.702900572086952	650	0.702900572086952	650	0.0869996084594861
651	0.0868554783690211	651	0.702844922155295	651	0.702844922155295	651	0.0868554783690211
652	0.0863863594220311	652	0.702798109888781	652	0.702798109888781	652	0.0863863594220311
653	0.0859534866135599	653	0.702549270322951	653	0.702549270322951	653	0.0859534866135599
654	0.0858014671643652	654	0.702426055120393	654	0.702426055120393	654	0.0858014671643652
655	0.085777326557684	655	0.702239993188059	655	0.702239993188059	655	0.085777326557684
656	0.0852662630428964	656	0.702185130007008	656	0.702185130007008	656	0.0852662630428964
657	0.0848931512965723	657	0.701824737685996	657	0.701824737685996	657	0.0848931512965723
658	0.0847947180318896	658	0.701807187891846	658	0.701807187891846	658	0.0847947180318896
659	0.0847174190023757	659	0.701762015325828	659	0.701762015325828	659	0.0847174190023757
660	0.0843744172966953	660	0.701414613181251	660	0.701414613181251	660	0.0843744172966953
661	0.0840177365116401	661	0.701329048614708	661	0.701329048614708	661	0.0840177365116401
662	0.0838512544993694	662	0.701081283709748	662	0.701081283709748	662	0.0838512544993694
663	0.0837244310144925	663	0.70100667400696	663	0.70100667400696	663	0.0837244310144925
664	0.083634304629915	664	0.700606921671459	664	0.700606921671459	664	0.083634304629915
665	0.0834929329497118	665	0.700582717320698	665	0.700582717320698	665	0.0834929329497118
666	0.0833271937129432	666	0.70049501982479	666	0.70049501982479	666	0.0833271937129432
667	0.0832274366192043	667	0.700142161823422	667	0.700142161823422	667	0.0832274366192043
668	0.0828458768637085	668	0.700036093852902	668	0.700036093852902	668	0.0828458768637085
669	0.0825749279664655	669	0.699741310992621	669	0.699741310992621	669	0.0825749279664655
670	0.0819030423779798	670	0.699684505809315	670	0.699684505809315	670	0.0819030423779798
671	0.0814970856400548	671	0.699212978406986	671	0.699212978406986	671	0.0814970856400548
672	0.0810170009039446	672	0.69920935589666	672	0.69920935589666	672	0.0810170009039446
673	0.0804736350979377	673	0.698954745296614	673	0.698954745296614	673	0.0804736350979377
674	0.0801107486434589	674	0.69871649162114	674	0.69871649162114	674	0.0801107486434589
675	0.0795853795157163	675	0.698490551803859	675	0.698490551803859	675	0.0795853795157163
676	0.0793643921353581	676	0.69821980417927	676	0.69821980417927	676	0.0793643921353581
677	0.0791627290070798	677	0.698206003674278	677	0.698206003674278	677	0.0791627290070798
678	0.0791432383951128	678	0.697678608959931	678	0.697678608959931	678	0.0791432383951128
679	0.0782185728412962	679	0.69763408177397	679	0.69763408177397	679	0.0782185728412962
680	0.0781357366758495	680	0.697229324562723	680	0.697229324562723	680	0.0781357366758495
681	0.0771975714685101	681	0.697136457549549	681	0.697136457549549	681	0.0771975714685101
682	0.0771108831849506	682	0.696627358034604	682	0.696627358034604	682	0.0771108831849506
683	0.0761558361324367	683	0.696585501320219	683	0.696585501320219	683	0.0761558361324367
684	0.0760806671798526	684	0.696420613699044	684	0.696420613699044	684	0.0760806671798526
685	0.0751288426959646	685	0.696042708671893	685	0.696042708671893	685	0.0751288426959646
686	0.0750512356619438	686	0.695816679436626	686	0.695816679436626	686	0.0750512356619438
687	0.0741107965933752	687	0.695543281941227	687	0.695543281941227	687	0.0741107965933752
688	0.0740261088273982	688	0.695366723833931	688	0.695366723833931	688	0.0740261088273982
689	0.0731190679104697	689	0.695068092469128	689	0.695068092469128	689	0.0731190679104697
690	0.073007601883035	690	0.694687217245934	690	0.694687217245934	690	0.073007601883035
691	0.0721898749282586	691	0.694522129513425	691	0.694522129513425	691	0.0721898749282586
692	0.0719974500058139	692	0.694234411207605	692	0.694234411207605	692	0.0719974500058139
693	0.0714257052997287	693	0.69390579065115	693	0.69390579065115	693	0.0714257052997287
694	0.0709971021644489	694	0.693609970679115	694	0.693609970679115	694	0.0709971021644489
695	0.070751023463695	695	0.693268205931819	695	0.693268205931819	695	0.070751023463695
696	0.0700078720842303	696	0.693248437383305	696	0.693248437383305	696	0.0700078720842303
697	0.0698868987885642	697	0.692563441183425	697	0.692563441183425	697	0.0698868987885642
698	0.0690310256967456	698	0.692547378878246	698	0.692547378878246	698	0.0690310256967456
699	0.0689604739516947	699	0.692000659725459	699	0.692000659725459	699	0.0689604739516947
700	0.0680678430978108	700	0.691856853098865	700	0.691856853098865	700	0.0680678430978108
701	0.0680133991520532	701	0.691261640954925	701	0.691261640954925	701	0.0680133991520532
702	0.0671196802462284	702	0.691132463918262	702	0.691132463918262	702	0.0671196802462284
703	0.0670859538946509	703	0.69083225641906	703	0.69083225641906	703	0.0670859538946509
704	0.066188062300813	704	0.690393493125224	704	0.690393493125224	704	0.066188062300813
705	0.0661684168151905	705	0.690169371848505	705	0.690169371848505	705	0.0661684168151905
706	0.0653607741115373	706	0.689643205576925	706	0.689643205576925	706	0.0653607741115373
707	0.0652748832818379	707	0.689611547353596	707	0.689611547353596	707	0.0652748832818379
708	0.0649029122626153	708	0.688885172311377	708	0.688885172311377	708	0.0649029122626153
709	0.0643829625379482	709	0.688829840644751	709	0.688829840644751	709	0.0643829625379482
710	0.06425726663055	710	0.688274782420734	710	0.688274782420734	710	0.06425726663055
711	0.063518087239609	711	0.688123393080226	711	0.688123393080226	711	0.063518087239609
712	0.0634055046870057	712	0.687911533616555	712	0.687911533616555	712	0.0634055046870057
713	0.0626999526300096	713	0.687362353172598	713	0.687362353172598	713	0.0626999526300096
714	0.0625607851530916	714	0.6873422470064	714	0.6873422470064	714	0.0625607851530916
715	0.0620331335208955	715	0.686611005022264	715	0.686611005022264	715	0.0620331335208955
716	0.0617267017594392	716	0.686607040634313	716	0.686607040634313	716	0.0617267017594392
717	0.0615541272746757	717	0.685872878471961	717	0.685872878471961	717	0.0615541272746757
718	0.0609172191918864	718	0.68586293354939	718	0.68586293354939	718	0.0609172191918864
719	0.0608770209801673	719	0.685199623147054	719	0.685199623147054	719	0.0608770209801673
720	0.0601287766353582	720	0.685135960905604	720	0.685135960905604	720	0.0601287766353582
721	0.0601220184614353	721	0.68451795924302	721	0.68451795924302	721	0.0601220184614353
722	0.059372437192841	722	0.684432438405118	722	0.684432438405118	722	0.059372437192841
723	0.0593679472996109	723	0.684291693394633	723	0.684291693394633	723	0.0593679472996109
724	0.058644062293083	724	0.683758980167558	724	0.683758980167558	724	0.058644062293083
725	0.0586329588584975	725	0.683694060716507	725	0.683694060716507	725	0.0586329588584975
726	0.0579421893019401	726	0.683130665028703	726	0.683130665028703	726	0.0579421893019401
727	0.0579284083320666	727	0.683122387721546	727	0.683122387721546	727	0.0579284083320666
728	0.0572697635379686	728	0.682529518587255	728	0.682529518587255	728	0.0572697635379686
729	0.0572536887121254	729	0.682519379215054	729	0.682519379215054	729	0.0572536887121254
730	0.0566289953136189	730	0.682002973495518	730	0.682002973495518	730	0.0566289953136189
731	0.0566125736719408	731	0.681987137891175	731	0.681987137891175	731	0.0566125736719408
732	0.0560218105291876	732	0.681501757664828	732	0.681501757664828	732	0.0560218105291876
733	0.0560056428710075	733	0.681501194864457	733	0.681501194864457	733	0.0560056428710075
734	0.0554500054053212	734	0.681092833021264	734	0.681092833021264	734	0.0554500054053212
735	0.0554379878593835	735	0.68107946962706	735	0.68107946962706	735	0.0554379878593835
736	0.0549428722875101	736	0.680725778210232	736	0.680725778210232	736	0.0549428722875101
737	0.0549153060032492	737	0.680723457503666	737	0.680723457503666	737	0.0549153060032492
738	0.0547746512597641	738	0.680447671738294	738	0.680447671738294	738	0.0547746512597641
739	0.0544193917908171	739	0.68044544124704	739	0.68044544124704	739	0.0544193917908171
740	0.0543812303935105	740	0.680242325979395	740	0.680242325979395	740	0.0543812303935105
741	0.0539639042466599	741	0.680231299461752	741	0.680231299461752	741	0.0539639042466599
742	0.0539320397053251	742	0.680119287794102	742	0.680119287794102	742	0.0539320397053251
743	0.0535504490691191	743	0.680104993011947	743	0.680104993011947	743	0.0535504490691191
744	0.0535206824460168	744	0.679649697766976	744	0.679649697766976	744	0.0535206824460168
745	0.0531805956995967	745	0.674766691174879	745	0.674766691174879	745	0.0531805956995967
746	0.0531512114324248	746	0.667386500416924	746	0.667386500416924	746	0.0531512114324248
747	0.0528558752077323	747	0.662817186227206	747	0.662817186227206	747	0.0528558752077323
748	0.0528269218531689	748	0.657410960389286	748	0.657410960389286	748	0.0528269218531689
749	0.0525777750970811	749	0.644846182541622	749	0.644846182541622	749	0.0525777750970811
750	0.0525487093717133	750	0.629713416790054	750	0.629713416790054	750	0.0525487093717133
751	0.0523477264126091	751	0.613041529211968	751	0.613041529211968	751	0.0523477264126091
752	0.0523187352045023	752	0.596427433284646	752	0.596427433284646	752	0.0523187352045023
753	0.0521670749192691	753	0.575383554544143	753	0.575383554544143	753	0.0521670749192691
754	0.0521379382009002	754	0.568461603504132	754	0.568461603504132	754	0.0521379382009002
755	0.052037026409338	755	0.546767711410504	755	0.546767711410504	755	0.052037026409338
756	0.05200785926998	756	0.511773818724285	756	0.511773818724285	756	0.05200785926998
757	0.0519585613162932	757	0.479784305851533	757	0.479784305851533	757	0.0519585613162932
758	0.0519293264269001	758	0.46316329412488	758	0.46316329412488	758	0.0519293264269001
759	0.0501872945973537	759	0.458316695200919	759	0.458316695200919	759	0.0501872945973537
760	0.0501626785589376	760	0.411074458682476	760	0.411074458682476	760	0.0501626785589376
761	0.0484938731121551	761	0.351893832433483	NaN	NaN	NaN	NaN
762	0.0336558689622519	762	0.284200722397347	NaN	NaN	NaN	NaN
763	0.0335465418575916	763	0.209088281718234	NaN	NaN	NaN	NaN
764	0.0297861222134293	764	0.128041514626794	NaN	NaN	NaN	NaN
765	0.0101003258157968	765	0.0431288265637755	NaN	NaN	NaN	NaN


==> images/csv/conv1DCh512DeflApx5VsEx.csv <==
no deflationX	no deflationY	approximate deflationX	approximate deflationY	exact deflationX	exact deflationY
1	0.9964494897481	1	0.180828232773051	1	0.180827757783686
2	0.990146042599221	2	0.153755626908408	2	0.153755173900978
3	0.986672762305049	3	0.140151416766117	3	0.140150997874282
4	0.981561621231839	4	0.121731945180306	4	0.121731594453471
5	0.977180698304046	5	0.107944710170106	5	0.107944428860979
6	0.972859224906616	6	0.0953986357986151	6	0.0953984200796823
7	0.967989812115895	7	0.0831165791778939	7	0.0831164298700271
8	0.963899629623036	8	0.0738562976029702	8	0.0738561939669332
9	0.959001903123292	9	0.0640693428235285	9	0.0640692793307613
10	0.954686737731789	10	0.0565519929932324	10	0.0565519511593372
11	0.950036901461369	11	0.0492993930442871	11	0.0492993675366261
12	0.945366077620402	12	0.0430335826466621	12	0.0430335605778201
13	0.940947325161632	13	0.0377476383346979	13	0.0377476166582895
14	0.93607361979446	14	0.0327060199108661	14	0.0327059928026083
15	0.931653893951221	15	0.0287058676016904	15	0.0287058351059672
16	0.926810877677062	16	0.0248567149672312	16	0.0248566768044229
17	0.922179208964105	17	0.0216928188024279	17	0.0216927760590331
18	0.917491453671266	18	0.0188568896461186	18	0.0188568450963998
19	0.912623387164787	19	0.0163362878632969	19	0.0163362427636301
20	0.908024544205324	20	0.0142441621094825	20	0.0142441195214582
21	0.903055914336273	21	0.0122898339347626	21	0.0122897954498901
22	0.898371486393852	22	0.0106988920254614	22	0.0106988585923512
23	0.893457220809477	23	0.00923613198357149	23	0.00923610454233685
24	0.888571949020725	24	0.00799581136633941	24	0.00799578936528578
25	0.883756220345605	25	0.00692134976134228	25	0.00692133342106591
26	0.878701184521226	26	0.00595782367340625	26	0.00595781165876252
27	0.873889792194877	27	0.00516144484747747	27	0.00516143591352445
28	0.868790293628983	28	0.00443149545785216	28	0.00443148884521025
29	0.863847497323012	29	0.00382703673111728	29	0.0038270311095792
30	0.858804407546531	30	0.00328824173231749	30	0.00328823700541405
31	0.853677099906995	31	0.00282377710704231	31	0.00282377238847704
32	0.848680952907177	32	0.00242963226405534	32	0.00242962742028158
33	0.843432212028626	33	0.00207646935146229	33	0.0020764644822062
34	0.838378223039542	34	0.0017847234395138	34	0.00178471866466783
35	0.833117125907198	35	0.00152245773691564	35	0.00152245364585516
36	0.827906226061218	36	0.0013028076076584	36	0.00130280404148649
37	0.822687720936004	37	0.00111179405529279	37	0.0011117909170765
38	0.817312848842354	38	0.000945946107176582	38	0.000945943543553735
39	0.812090344624112	39	0.000807227018698233	39	0.000807224758872583
40	0.806630761261432	40	0.000683871055219273	40	0.000683869330819935
41	0.801302194879099	41	0.000581960540077861	41	0.000581959052252706
42	0.795844338347455	42	0.000492199998280503	42	0.000492198583814792
43	0.790346892162601	43	0.000416566969108169	43	0.000416565918755987
44	0.784905087990422	44	0.000352186747932548	44	0.000352185740874235
45	0.779265873528166	45	0.000296306458841035	45	0.000296305757274953
46	0.773769852934072	46	0.000250107038300031	46	0.000250106359760138
47	0.768071671104982	47	0.000209555811147575	47	0.00020955511210186
48	0.762432344006127	48	0.000176097236827281	48	0.000176096536389322
49	0.756733900324902	49	0.000147256644768376	49	0.000147256025851862
50	0.750922990423453	50	0.000122941881490558	50	0.000122941536983139
51	0.745203727077114	51	0.000102650903740348	51	0.000102650658794923
52	0.739271690498084	52	8.51643790303676e-05	52	8.516403016876e-05
53	0.73344970716906	53	7.08665782671135e-05	53	7.08663687993773e-05
54	0.727472189360634	54	5.85385702262876e-05	54	5.85382681831833e-05
55	0.721478664804746	55	4.84107387001705e-05	55	4.84106097241552e-05
56	0.715483587773333	56	3.98801591916339e-05	56	3.9880030264912e-05
57	0.709321057626808	57	3.27287084171919e-05	57	3.27285457474501e-05
58	0.703259923471677	58	2.68778688989652e-05	58	2.68778178626011e-05
59	0.696991575134026	59	2.19051298295141e-05	59	2.19050103809443e-05
60	0.690781551285173	60	1.78907152922614e-05	60	1.78906891344453e-05
61	0.684466891695025	61	1.45065782872989e-05	61	1.45065279789177e-05
62	0.678063644792498	62	1.17520388379973e-05	62	1.17520173778953e-05
63	0.671699056172759	63	9.49016903470125e-06	63	9.49016333158608e-06
64	0.665130125558053	64	7.61816092133106e-06	64	7.61814177153086e-06
65	0.658647101619077	65	6.11975024752502e-06	65	6.11975550699824e-06
66	0.651977890443256	66	4.87270796787349e-06	66	4.87269695633876e-06
67	0.645301519506023	67	3.88293382033717e-06	67	3.88293839602819e-06
68	0.6385681507959	68	3.07155341715985e-06	68	3.07155453346621e-06
69	0.631679609910369	69	2.42186730261093e-06	69	2.42186970082944e-06
70	0.624848300539035	70	1.90387555212745e-06	70	1.90387977318289e-06
71	0.617792383848054	71	1.48434226581858e-06	71	1.48434064077325e-06
72	0.610782770641123	72	1.15737754604968e-06	72	1.15737953695513e-06
73	0.603616709424883	73	8.93170335315281e-07	73	8.93169539807231e-07
74	0.596368089928978	74	6.88534436995711e-07	74	6.88535727154375e-07
75	0.58909899721113	75	5.26578879449156e-07	75	5.26579344092946e-07
76	0.581615734727608	76	4.00305795285168e-07	76	4.00305724748757e-07
77	0.574182456702894	77	3.0323723830732e-07	77	3.03237773375206e-07
78	0.566516915794919	78	2.27183171537529e-07	78	2.27183044860953e-07
79	0.55883434345581	79	1.69987946534884e-07	79	1.69988408642416e-07
80	0.551025071149975	80	1.2561650371367e-07	80	1.25616470351234e-07
81	0.543049442932986	81	9.24886916132315e-08	81	9.248882116416e-08
82	0.535069777140959	82	6.74504626087084e-08	82	6.74505375253595e-08
83	0.52682243798915	83	4.87269204365255e-08	83	4.87269253692233e-08
84	0.518586400835301	84	3.50180703811957e-08	84	3.50181551935208e-08
85	0.510114937878606	85	2.47969004498875e-08	85	2.47968879968439e-08
86	0.501536559243954	86	1.74947501074015e-08	86	1.7494794935021e-08
87	0.492848776135612	87	1.21462905923086e-08	87	1.21462899026407e-08
88	0.483898382621832	88	8.3732219734371e-09	88	8.37323475956416e-09
89	0.474927305420162	89	5.69771696130874e-09	89	5.69772340275032e-09
90	0.465630923342843	90	3.82338335516009e-09	90	3.82338401635503e-09
91	0.45626385348244	91	2.5433727015192e-09	91	2.54337979679388e-09
92	0.44664581216103	92	1.65809811621603e-09	92	1.65809662306595e-09
93	0.436791193609868	93	1.07292880673486e-09	93	1.07293161002806e-09
94	0.426809155003181	94	6.78992541348601e-10	94	6.78992665524005e-10
95	0.416436277013617	95	4.24827758243202e-10	95	4.24828519715086e-10
96	0.405965153558658	96	2.60615537680399e-10	96	2.60615910932605e-10
97	0.395076532694814	97	1.56841717788358e-10	97	1.56842061016708e-10
98	0.383956031303059	98	9.29613382858266e-11	98	9.29618758676404e-11
99	0.37251195533871	99	5.36360834585397e-11	99	5.36366830296818e-11
100	0.360610113195739	100	3.05682997451915e-11	100	3.05695216937649e-11
101	0.348463638904236	101	1.6915297472032e-11	101	1.69173058317444e-11
102	0.335687481712224	102	9.28799275208307e-12	102	9.29172352666911e-12
103	0.32257815819822	103	5.07539871411287e-12	103	5.08214134623215e-12
104	0.308803562014979	104	2.9478964568942e-12	104	2.95947889004323e-12
105	0.294398447041362	105	2.01767588370336e-12	105	2.0345534029189e-12
106	0.279346389343951	106	1.69882584405343e-12	106	1.71883478066801e-12
107	0.263249476565205	107	1.61312901315337e-12	107	1.63416962069645e-12
108	0.246353094599623	108	1.59256752353582e-12	108	1.61388145692983e-12
109	0.227991769211869	109	1.58816727288241e-12	109	1.60953345099292e-12
110	0.208278597587411	110	1.58726373637553e-12	110	1.60862813473889e-12
111	0.186696954604555	111	1.58708939507673e-12	111	1.60845046342738e-12
112	0.162897144263524	NaN	NaN	NaN	NaN
113	0.137178980368737	NaN	NaN	NaN	NaN
114	0.109501730927141	NaN	NaN	NaN	NaN
115	0.0821078080461569	NaN	NaN	NaN	NaN
116	0.0567707418077484	NaN	NaN	NaN	NaN
117	0.0362053516872841	NaN	NaN	NaN	NaN
118	0.0212988322188352	NaN	NaN	NaN	NaN
119	0.0115967955000039	NaN	NaN	NaN	NaN
120	0.00593579301270609	NaN	NaN	NaN	NaN
121	0.00283261641455457	NaN	NaN	NaN	NaN
122	0.00128990567874124	NaN	NaN	NaN	NaN
123	0.000550501623795296	NaN	NaN	NaN	NaN
124	0.000226052318216143	NaN	NaN	NaN	NaN
125	8.74103463233602e-05	NaN	NaN	NaN	NaN
126	3.26668711275562e-05	NaN	NaN	NaN	NaN
127	1.15445705195711e-05	NaN	NaN	NaN	NaN
128	3.95595587961431e-06	NaN	NaN	NaN	NaN
129	1.28531062918192e-06	NaN	NaN	NaN	NaN
130	4.06423151134433e-07	NaN	NaN	NaN	NaN
131	1.21917665171515e-07	NaN	NaN	NaN	NaN
132	3.57642734587481e-08	NaN	NaN	NaN	NaN
133	9.94108251333406e-09	NaN	NaN	NaN	NaN
134	2.71552065615054e-09	NaN	NaN	NaN	NaN
135	7.02454975136868e-10	NaN	NaN	NaN	NaN
136	1.78862154750912e-10	NaN	NaN	NaN	NaN
137	4.33685763078781e-11	NaN	NaN	NaN	NaN
138	1.03796951857332e-11	NaN	NaN	NaN	NaN
139	2.82067996775531e-12	NaN	NaN	NaN	NaN
140	1.64574901410612e-12	NaN	NaN	NaN	NaN
141	1.56693901974404e-12	NaN	NaN	NaN	NaN
142	1.56306037937607e-12	NaN	NaN	NaN	NaN
143	1.56290464599101e-12	NaN	NaN	NaN	NaN


==> images/csv/conv1DCh512DeflApxVsEx.csv <==
no deflationX	no deflationY	exact deflationX	exact deflationY	approximate deflationX	approximate deflationY
1	0.9964494897481	1	0.123108951375099	1	0.123627709388938
2	0.990146042599221	2	0.0913833999648128	2	0.0952529651295863
3	0.986672762305049	3	0.0768392604104223	3	0.0793772518684918
4	0.981561621231839	4	0.0587975910720365	4	0.0614923450141143
5	0.977180698304046	5	0.0470899692628823	5	0.0498221816696714
6	0.972859224906616	6	0.0371921574082929	6	0.0388393059445161
7	0.967989812115895	7	0.0288386744120027	7	0.0308126949298624
8	0.963899629623036	8	0.0231110268134149	8	0.0241762878580906
9	0.959001903123292	9	0.0177576109071047	9	0.0190005664082374
10	0.954686737731789	10	0.0141367445588898	10	0.0148995943627858
11	0.950036901461369	11	0.0109507531757524	11	0.0116428260393022
12	0.945366077620402	12	0.00856968809593006	12	0.00912352816992323
13	0.940947325161632	13	0.00672417876435934	13	0.00711700201522076
14	0.93607361979446	14	0.00518983981684997	14	0.00556020431113041
15	0.931653893951221	15	0.00409372661809031	15	0.004327295006533
16	0.926810877677062	16	0.00314932804888386	16	0.00337485106306262
17	0.922179208964105	17	0.00246898472958027	17	0.00262491461005233
18	0.917491453671266	18	0.00191033974226555	18	0.00203839290052135
19	0.912623387164787	19	0.00147992135379943	19	0.00158446781312167
20	0.908024544205324	20	0.00115333301812527	20	0.00122795661605512
21	0.903055914336273	21	0.000885363720183193	21	0.000952129034641701
22	0.898371486393852	22	0.000690704019938239	22	0.000736095345418665
23	0.893457220809477	23	0.000529301246480933	23	0.000569695037693529
24	0.888571949020725	24	0.000410101584369148	24	0.000439599925625142
25	0.883756220345605	25	0.000315516028817501	25	0.00033877231136131
26	0.878701184521226	26	0.000241986804853109	26	0.000261268324622277
27	0.873889792194877	27	0.000186876139460341	27	0.000200530156187224
28	0.868790293628983	28	0.000142290826464433	28	0.000154145257082274
29	0.863847497323012	29	0.000109694158408848	29	0.000118082070978717
30	0.858804407546531	30	8.34037602144861e-05	30	9.03242071523998e-05
31	0.853677099906995	31	6.38023625568431e-05	31	6.89986397892983e-05
32	0.848680952907177	32	4.86248725367398e-05	32	5.25533550272177e-05
33	0.843432212028626	33	3.68433341714797e-05	33	3.99831453880777e-05
34	0.838378223039542	34	2.81106677762526e-05	34	3.03117051050576e-05
35	0.833117125907198	35	2.11608828651472e-05	35	2.29702955096108e-05
36	0.827906226061218	36	1.60817148223211e-05	36	1.73270044406718e-05
37	0.822687720936004	37	1.20845940393802e-05	37	1.30704089662784e-05
38	0.817312848842354	38	9.10455248695714e-06	38	9.82626217810243e-06
39	0.812090344624112	39	6.84645695785706e-06	39	7.37089063257844e-06
40	0.806630761261432	40	5.10896962058725e-06	40	5.53176761814037e-06
41	0.801302194879099	41	3.83729100461346e-06	41	4.13011756203845e-06
42	0.795844338347455	42	2.84473875274088e-06	42	3.09204881680816e-06
43	0.790346892162601	43	2.12398970868034e-06	43	2.30265784791392e-06
44	0.784905087990422	44	1.57053732063706e-06	44	1.71460019126867e-06
45	0.779265873528166	45	1.16114862213292e-06	45	1.27303406761299e-06
46	0.773769852934072	46	8.57659472082575e-07	46	9.38828885092246e-07
47	0.768071671104982	47	6.27696965734334e-07	47	6.91575902356882e-07
48	0.762432344006127	48	4.62042688973274e-07	48	5.03670985462491e-07
49	0.756733900324902	49	3.35717943760207e-07	49	3.66587337964004e-07
50	0.750922990423453	50	2.45159277421581e-07	50	2.6499697254858e-07
51	0.745203727077114	51	1.77436105490017e-07	51	1.91978377240011e-07
52	0.739271690498084	52	1.28117086223676e-07	52	1.39848331647459e-07
53	0.73344970716906	53	9.24364593951934e-08	53	1.01906605990721e-07
54	0.727472189360634	54	6.59924778314416e-08	54	7.42240110450924e-08
55	0.721478664804746	55	4.73374336481818e-08	55	5.25775164537385e-08
56	0.715483587773333	56	3.3505330086153e-08	56	3.63756808609705e-08
57	0.709321057626808	57	2.37899722017945e-08	57	2.51290928840335e-08
58	0.703259923471677	58	1.67404774400967e-08	58	1.85001596318342e-08
59	0.696991575134026	59	1.17295959418686e-08	59	1.33536908740894e-08
60	0.690781551285173	60	8.20798335621173e-09	60	8.93977493832617e-09
61	0.684466891695025	61	5.67532391328877e-09	61	5.97484812248338e-09
62	0.678063644792498	62	3.93781968461626e-09	62	4.05045614095416e-09
63	0.671699056172759	63	2.69329204419459e-09	63	2.90905853458449e-09
64	0.665130125558053	64	1.84484609380326e-09	64	1.96920782098356e-09
65	0.658647101619077	65	1.25103362650315e-09	65	1.331816291062e-09
66	0.651977890443256	66	8.43344896441921e-10	66	8.84334107859733e-10
67	0.645301519506023	67	5.66974439527604e-10	67	5.96333115722461e-10
68	0.6385681507959	68	3.76040117904852e-10	68	4.05376680215243e-10
69	0.631679609910369	69	2.49872004288204e-10	69	2.65696303054206e-10
70	0.624848300539035	70	1.63363205321481e-10	70	1.72080627018021e-10
71	0.617792383848054	71	1.06812825495453e-10	71	1.12963842158161e-10
72	0.610782770641123	72	6.89791727270619e-11	72	7.4017437839675e-11
73	0.603616709424883	73	4.42354121255087e-11	73	4.74321846562899e-11
74	0.596368089928978	74	2.82309830417879e-11	74	2.96120969490393e-11
75	0.58909899721113	75	1.77707873093063e-11	75	1.90617854793136e-11
76	0.581615734727608	76	1.12242078142659e-11	76	1.20027111897015e-11
77	0.574182456702894	77	7.02656340660056e-12	77	7.49128748142953e-12
78	0.566516915794919	78	4.50426552360796e-12	78	4.71449391190545e-12
79	0.55883434345581	79	3.00995929470942e-12	79	3.17969064504322e-12
80	0.551025071149975	80	2.21881168548186e-12	80	2.27702529863817e-12
81	0.543049442932986	81	1.84737327953088e-12	81	1.85417296682274e-12
82	0.535069777140959	82	1.69551263719787e-12	82	1.68497611710195e-12
83	0.52682243798915	83	1.64010215923036e-12	83	1.6208724066436e-12
84	0.518586400835301	84	1.62035267646215e-12	84	1.59738172485557e-12
85	0.510114937878606	85	1.61386775707055e-12	85	1.5902443508093e-12
86	0.501536559243954	86	1.6117722769742e-12	86	1.58788891269585e-12
87	0.492848776135612	87	1.61105422553694e-12	87	1.58712881589977e-12
88	0.483898382621832	88	1.61084192060854e-12	88	1.58695029077706e-12
89	0.474927305420162	NaN	NaN	NaN	NaN
90	0.465630923342843	NaN	NaN	NaN	NaN
91	0.45626385348244	NaN	NaN	NaN	NaN
92	0.44664581216103	NaN	NaN	NaN	NaN
93	0.436791193609868	NaN	NaN	NaN	NaN
94	0.426809155003181	NaN	NaN	NaN	NaN
95	0.416436277013617	NaN	NaN	NaN	NaN
96	0.405965153558658	NaN	NaN	NaN	NaN
97	0.395076532694814	NaN	NaN	NaN	NaN
98	0.383956031303059	NaN	NaN	NaN	NaN
99	0.37251195533871	NaN	NaN	NaN	NaN
100	0.360610113195739	NaN	NaN	NaN	NaN
101	0.348463638904236	NaN	NaN	NaN	NaN
102	0.335687481712224	NaN	NaN	NaN	NaN
103	0.32257815819822	NaN	NaN	NaN	NaN
104	0.308803562014979	NaN	NaN	NaN	NaN
105	0.294398447041362	NaN	NaN	NaN	NaN
106	0.279346389343951	NaN	NaN	NaN	NaN
107	0.263249476565205	NaN	NaN	NaN	NaN
108	0.246353094599623	NaN	NaN	NaN	NaN
109	0.227991769211869	NaN	NaN	NaN	NaN
110	0.208278597587411	NaN	NaN	NaN	NaN
111	0.186696954604555	NaN	NaN	NaN	NaN
112	0.162897144263524	NaN	NaN	NaN	NaN
113	0.137178980368737	NaN	NaN	NaN	NaN
114	0.109501730927141	NaN	NaN	NaN	NaN
115	0.0821078080461569	NaN	NaN	NaN	NaN
116	0.0567707418077484	NaN	NaN	NaN	NaN
117	0.0362053516872841	NaN	NaN	NaN	NaN
118	0.0212988322188352	NaN	NaN	NaN	NaN
119	0.0115967955000039	NaN	NaN	NaN	NaN
120	0.00593579301270609	NaN	NaN	NaN	NaN
121	0.00283261641455457	NaN	NaN	NaN	NaN
122	0.00128990567874124	NaN	NaN	NaN	NaN
123	0.000550501623795296	NaN	NaN	NaN	NaN
124	0.000226052318216143	NaN	NaN	NaN	NaN
125	8.74103463233602e-05	NaN	NaN	NaN	NaN
126	3.26668711275562e-05	NaN	NaN	NaN	NaN
127	1.15445705195711e-05	NaN	NaN	NaN	NaN
128	3.95595587961431e-06	NaN	NaN	NaN	NaN
129	1.28531062918192e-06	NaN	NaN	NaN	NaN
130	4.06423151134433e-07	NaN	NaN	NaN	NaN
131	1.21917665171515e-07	NaN	NaN	NaN	NaN
132	3.57642734587481e-08	NaN	NaN	NaN	NaN
133	9.94108251333406e-09	NaN	NaN	NaN	NaN
134	2.71552065615054e-09	NaN	NaN	NaN	NaN
135	7.02454975136868e-10	NaN	NaN	NaN	NaN
136	1.78862154750912e-10	NaN	NaN	NaN	NaN
137	4.33685763078781e-11	NaN	NaN	NaN	NaN
138	1.03796951857332e-11	NaN	NaN	NaN	NaN
139	2.82067996775531e-12	NaN	NaN	NaN	NaN
140	1.64574901410612e-12	NaN	NaN	NaN	NaN
141	1.56693901974404e-12	NaN	NaN	NaN	NaN
142	1.56306037937607e-12	NaN	NaN	NaN	NaN
143	1.56290464599101e-12	NaN	NaN	NaN	NaN


==> images/csv/conv1DChDefl.csv <==
10 smallest X	10 smallest Y	no deflationX	no deflationY	50 smallestX	50 smallestY	100 smallestX	100 smallestY
1	0.180827757783686	1	0.996449489748101	1	0.0472418488927069	1	0.0117074429186603
2	0.153755173900978	2	0.990146042599222	2	0.0207993806196871	2	0.00383011922446151
3	0.140150997874282	3	0.986672762305049	3	0.0121707879415482	3	0.000801078752349578
4	0.121731594453471	4	0.98156162123184	4	0.00548887213471351	4	0.000256372323449346
5	0.107944428860979	5	0.977180698304047	5	0.00307051805030072	5	5.75394245389609e-05
6	0.0953984200796823	6	0.972859224906617	6	0.00145360399406052	6	1.77532802497334e-05
7	0.0831164298700271	7	0.967989812115896	7	0.000771139176132692	7	4.19314841607646e-06
8	0.0738561939669332	8	0.963899629623036	8	0.000382924579534432	8	1.23577663842543e-06
9	0.0640692793307612	9	0.959001903123292	9	0.00019414067943276	9	3.06313667747514e-07
10	0.0565519511593372	10	0.954686737731789	10	9.98779130987813e-05	10	8.59461994401117e-08
11	0.0492993675366261	11	0.950036901461369	11	4.91393867472359e-05	11	2.22643876956247e-08
12	0.04303356057782	12	0.945366077620403	12	2.57160202887452e-05	12	5.96392457988241e-09
13	0.0377476166582895	13	0.940947325161633	13	1.24934834473405e-05	13	1.60087846908654e-09
14	0.0327059928026083	14	0.93607361979446	14	6.52897481173641e-06	14	4.12851503007597e-10
15	0.0287058351059672	15	0.931653893951222	15	3.17945988162119e-06	15	1.13367839939773e-10
16	0.0248566768044229	16	0.926810877677062	16	1.63629798830623e-06	16	2.8550243023573e-11
17	0.0216927760590331	17	0.922179208964105	17	8.06212079257275e-07	17	8.04052697787223e-12
18	0.0188568450963997	18	0.917491453671267	18	4.05879457731279e-07	18	2.5225718938698e-12
19	0.0163362427636301	19	0.912623387164788	19	2.02771228670087e-07	19	1.67601167733769e-12
20	0.0142441195214582	20	0.908024544205324	20	9.99172600846944e-08	NaN	NaN
21	0.0122897954498901	21	0.903055914336273	21	5.03941139674027e-08	NaN	NaN
22	0.0106988585923512	22	0.898371486393853	22	2.44469048582798e-08	NaN	NaN
23	0.00923610454233683	23	0.893457220809478	23	1.23434824520708e-08	NaN	NaN
24	0.00799578936528576	24	0.888571949020726	24	5.94241715355369e-09	NaN	NaN
25	0.0069213334210659	25	0.883756220345606	25	2.97623679009603e-09	NaN	NaN
26	0.00595781165876253	26	0.878701184521227	26	1.4321400259895e-09	NaN	NaN
27	0.00516143591352445	27	0.873889792194878	27	7.06530220911323e-10	NaN	NaN
28	0.00443148884521024	28	0.868790293628984	28	3.41222729861723e-10	NaN	NaN
29	0.00382703110957921	29	0.863847497323013	29	1.65285135852152e-10	NaN	NaN
30	0.00328823700541402	30	0.858804407546532	30	8.01400441707408e-11	NaN	NaN
31	0.00282377238847705	31	0.853677099906996	31	3.81653869998031e-11	NaN	NaN
32	0.00242962742028159	32	0.848680952907178	32	1.8560593406073e-11	NaN	NaN
33	0.0020764644822062	33	0.843432212028627	33	8.82127167639978e-12	NaN	NaN
34	0.00178471866466783	34	0.838378223039542	34	4.47804058684031e-12	NaN	NaN
35	0.00152245364585515	35	0.833117125907199	35	2.5117258586092e-12	NaN	NaN
36	0.00130280404148649	36	0.827906226061219	36	1.83903507581868e-12	NaN	NaN
37	0.00111179091707651	37	0.822687720936004	37	1.64415214668483e-12	NaN	NaN
38	0.000945943543553741	38	0.817312848842354	NaN	NaN	NaN	NaN
39	0.000807224758872596	39	0.812090344624112	NaN	NaN	NaN	NaN
40	0.000683869330819953	40	0.806630761261432	NaN	NaN	NaN	NaN
41	0.000581959052252703	41	0.801302194879099	NaN	NaN	NaN	NaN
42	0.000492198583814809	42	0.795844338347454	NaN	NaN	NaN	NaN
43	0.000416565918755995	43	0.790346892162601	NaN	NaN	NaN	NaN
44	0.000352185740874239	44	0.784905087990422	NaN	NaN	NaN	NaN
45	0.000296305757274955	45	0.779265873528166	NaN	NaN	NaN	NaN
46	0.000250106359760154	46	0.773769852934072	NaN	NaN	NaN	NaN
47	0.00020955511210186	47	0.768071671104981	NaN	NaN	NaN	NaN
48	0.000176096536389324	48	0.762432344006126	NaN	NaN	NaN	NaN
49	0.000147256025851868	49	0.756733900324901	NaN	NaN	NaN	NaN
50	0.000122941536983131	50	0.750922990423452	NaN	NaN	NaN	NaN
51	0.000102650658794926	51	0.745203727077114	NaN	NaN	NaN	NaN
52	8.51640301687561e-05	52	0.739271690498084	NaN	NaN	NaN	NaN
53	7.08663687993824e-05	53	0.73344970716906	NaN	NaN	NaN	NaN
54	5.8538268183181e-05	54	0.727472189360633	NaN	NaN	NaN	NaN
55	4.84106097241493e-05	55	0.721478664804746	NaN	NaN	NaN	NaN
56	3.98800302649105e-05	56	0.715483587773333	NaN	NaN	NaN	NaN
57	3.2728545747457e-05	57	0.709321057626807	NaN	NaN	NaN	NaN
58	2.68778178626045e-05	58	0.703259923471677	NaN	NaN	NaN	NaN
59	2.19050103809554e-05	59	0.696991575134026	NaN	NaN	NaN	NaN
60	1.78906891344357e-05	60	0.690781551285173	NaN	NaN	NaN	NaN
61	1.45065279789132e-05	61	0.684466891695025	NaN	NaN	NaN	NaN
62	1.17520173778868e-05	62	0.678063644792498	NaN	NaN	NaN	NaN
63	9.49016333158574e-06	63	0.671699056172759	NaN	NaN	NaN	NaN
64	7.61814177153174e-06	64	0.665130125558053	NaN	NaN	NaN	NaN
65	6.11975550699118e-06	65	0.658647101619077	NaN	NaN	NaN	NaN
66	4.87269695633787e-06	66	0.651977890443256	NaN	NaN	NaN	NaN
67	3.88293839602726e-06	67	0.645301519506022	NaN	NaN	NaN	NaN
68	3.07155453345189e-06	68	0.6385681507959	NaN	NaN	NaN	NaN
69	2.42186970081367e-06	69	0.631679609910369	NaN	NaN	NaN	NaN
70	1.90387977317942e-06	70	0.624848300539035	NaN	NaN	NaN	NaN
71	1.48434064076566e-06	71	0.617792383848053	NaN	NaN	NaN	NaN
72	1.15737953696232e-06	72	0.610782770641124	NaN	NaN	NaN	NaN
73	8.93169539797137e-07	73	0.603616709424883	NaN	NaN	NaN	NaN
74	6.88535727156861e-07	74	0.596368089928978	NaN	NaN	NaN	NaN
75	5.26579344094248e-07	75	0.589098997211129	NaN	NaN	NaN	NaN
76	4.00305724745489e-07	76	0.581615734727608	NaN	NaN	NaN	NaN
77	3.03237773390614e-07	77	0.574182456702894	NaN	NaN	NaN	NaN
78	2.27183044861284e-07	78	0.566516915794919	NaN	NaN	NaN	NaN
79	1.69988408630109e-07	79	0.55883434345581	NaN	NaN	NaN	NaN
80	1.25616470354871e-07	80	0.551025071149975	NaN	NaN	NaN	NaN
81	9.24888211741735e-08	81	0.543049442932986	NaN	NaN	NaN	NaN
82	6.74505375233953e-08	82	0.53506977714096	NaN	NaN	NaN	NaN
83	4.87269253630088e-08	83	0.526822437989151	NaN	NaN	NaN	NaN
84	3.50181552066977e-08	84	0.518586400835301	NaN	NaN	NaN	NaN
85	2.47968880006333e-08	85	0.510114937878606	NaN	NaN	NaN	NaN
86	1.74947949289768e-08	86	0.501536559243954	NaN	NaN	NaN	NaN
87	1.21462898942886e-08	87	0.492848776135612	NaN	NaN	NaN	NaN
88	8.37323474438661e-09	88	0.483898382621832	NaN	NaN	NaN	NaN
89	5.69772339299629e-09	89	0.474927305420162	NaN	NaN	NaN	NaN
90	3.82338399748478e-09	90	0.465630923342843	NaN	NaN	NaN	NaN
91	2.54337977870324e-09	91	0.45626385348244	NaN	NaN	NaN	NaN
92	1.65809659515139e-09	92	0.446645812161031	NaN	NaN	NaN	NaN
93	1.0729315865037e-09	93	0.436791193609868	NaN	NaN	NaN	NaN
94	6.78992617804902e-10	94	0.426809155003181	NaN	NaN	NaN	NaN
95	4.2482842788468e-10	95	0.416436277013618	NaN	NaN	NaN	NaN
96	2.60615787583914e-10	96	0.405965153558658	NaN	NaN	NaN	NaN
97	1.56841842413535e-10	97	0.395076532694815	NaN	NaN	NaN	NaN
98	9.29615325184e-11	98	0.383956031303059	NaN	NaN	NaN	NaN
99	5.36360543882659e-11	99	0.37251195533871	NaN	NaN	NaN	NaN
100	3.05684326687977e-11	100	0.360610113195738	NaN	NaN	NaN	NaN
101	1.69153114731334e-11	101	0.348463638904236	NaN	NaN	NaN	NaN
102	9.28810991017927e-12	102	0.335687481712224	NaN	NaN	NaN	NaN
103	5.07555342533768e-12	103	0.32257815819822	NaN	NaN	NaN	NaN
104	2.94815067553031e-12	104	0.308803562014978	NaN	NaN	NaN	NaN
NaN	NaN	105	0.294398447041362	NaN	NaN	NaN	NaN
NaN	NaN	106	0.279346389343951	NaN	NaN	NaN	NaN
NaN	NaN	107	0.263249476565205	NaN	NaN	NaN	NaN
NaN	NaN	108	0.246353094599623	NaN	NaN	NaN	NaN
NaN	NaN	109	0.227991769211869	NaN	NaN	NaN	NaN
NaN	NaN	110	0.208278597587412	NaN	NaN	NaN	NaN
NaN	NaN	111	0.186696954604555	NaN	NaN	NaN	NaN
NaN	NaN	112	0.162897144263524	NaN	NaN	NaN	NaN
NaN	NaN	113	0.137178980368737	NaN	NaN	NaN	NaN
NaN	NaN	114	0.109501730927141	NaN	NaN	NaN	NaN
NaN	NaN	115	0.0821078080461568	NaN	NaN	NaN	NaN
NaN	NaN	116	0.0567707418077484	NaN	NaN	NaN	NaN
NaN	NaN	117	0.036205351687284	NaN	NaN	NaN	NaN
NaN	NaN	118	0.0212988322188352	NaN	NaN	NaN	NaN
NaN	NaN	119	0.0115967955000039	NaN	NaN	NaN	NaN
NaN	NaN	120	0.00593579301270609	NaN	NaN	NaN	NaN
NaN	NaN	121	0.00283261641455458	NaN	NaN	NaN	NaN
NaN	NaN	122	0.00128990567874123	NaN	NaN	NaN	NaN
NaN	NaN	123	0.00055050162379529	NaN	NaN	NaN	NaN
NaN	NaN	124	0.000226052318216123	NaN	NaN	NaN	NaN
NaN	NaN	125	8.74103463233834e-05	NaN	NaN	NaN	NaN
NaN	NaN	126	3.26668711275835e-05	NaN	NaN	NaN	NaN
NaN	NaN	127	1.15445705195086e-05	NaN	NaN	NaN	NaN
NaN	NaN	128	3.95595587962045e-06	NaN	NaN	NaN	NaN
NaN	NaN	129	1.28531062920632e-06	NaN	NaN	NaN	NaN
NaN	NaN	130	4.06423151158873e-07	NaN	NaN	NaN	NaN
NaN	NaN	131	1.21917665106779e-07	NaN	NaN	NaN	NaN
NaN	NaN	132	3.57642734851224e-08	NaN	NaN	NaN	NaN
NaN	NaN	133	9.94108249161736e-09	NaN	NaN	NaN	NaN
NaN	NaN	134	2.71552067573576e-09	NaN	NaN	NaN	NaN
NaN	NaN	135	7.02454935706337e-10	NaN	NaN	NaN	NaN
NaN	NaN	136	1.78862254695627e-10	NaN	NaN	NaN	NaN
NaN	NaN	137	4.33690060928827e-11	NaN	NaN	NaN	NaN
NaN	NaN	138	1.0381477496899e-11	NaN	NaN	NaN	NaN
NaN	NaN	139	2.82729331358834e-12	NaN	NaN	NaN	NaN
NaN	NaN	140	1.65707977777762e-12	NaN	NaN	NaN	NaN


==> images/csv/conv1DChL.csv <==
128X	128Y	256X	256Y	512X	512Y	1024X	1024Y
1	0.985672293938122	1	0.992850330313751	1	0.996428665673216	1	0.998215202377437
2	0.959838447197103	2	0.980092269055682	2	0.990088062833342	2	0.995054353909526
3	0.945374114546462	3	0.973026007397379	3	0.986594206551212	3	0.993316987819993
4	0.923772487772178	4	0.962579057896001	4	0.981452651916386	4	0.990765949397841
5	0.904938907403272	5	0.953577378938337	5	0.977045531128173	5	0.988584715101188
6	0.886053922550756	6	0.944653826068884	6	0.972698096661236	6	0.986437945666587
7	0.864384029439168	7	0.934544848939952	7	0.967799287807152	7	0.984024807112776
8	0.845839871206929	8	0.926008061017995	8	0.963684294429097	8	0.982002637788966
9	0.823192280191311	9	0.915729426832307	9	0.958756713561149	9	0.979587034856034
10	0.802808576558978	10	0.906620894163885	10	0.954415112091379	10	0.97746404116125
11	0.780355343191054	11	0.896749093945881	11	0.949736648207466	11	0.975181974888541
12	0.757246062849859	12	0.886771438636965	12	0.945036917897015	12	0.972895476143875
13	0.734824844808273	13	0.877273806019697	13	0.940590678885083	13	0.970737824484758
14	0.709401763346012	14	0.866730119271826	14	0.935686496631523	14	0.968364211730669
15	0.685652347304676	15	0.85710458620772	15	0.93123898522107	15	0.96621735065277
16	0.658782471980077	16	0.846484772317174	16	0.926365358634375	16	0.963871095766361
17	0.632156748529444	17	0.836254983257076	17	0.921704252926246	17	0.961633355464731
18	0.604159814804717	18	0.825825458015951	18	0.916986539881606	18	0.959374658446999
19	0.573804276771924	19	0.814910863241607	19	0.91208718564043	19	0.957035667812362
20	0.543733298807694	20	0.804518264292499	20	0.907458616381758	20	0.9548322400968
21	0.509439973090541	21	0.793197219486322	21	0.902457682570923	21	0.952458464626446
22	0.475036541642452	22	0.78243180095071	22	0.897742617348116	22	0.950227007924291
23	0.436255604012414	23	0.7710381259725	23	0.892796019271975	23	0.94789293941019
24	0.394193543042416	24	0.759605632102617	24	0.887878407671353	24	0.945579667671636
25	0.348149569315153	25	0.748227672654342	25	0.883030603033253	25	0.943306232549237
26	0.293139530921455	26	0.736163261286875	26	0.877941683857426	26	0.940927255299323
27	0.232790862999203	27	0.724559599030671	27	0.873097834791108	27	0.938670062451297
28	0.16156988664691	28	0.712126054610885	28	0.867963712302743	28	0.936285348250403
29	0.0955772757779615	29	0.699935076249311	29	0.862987132550876	29	0.933981472432716
30	0.0449933245230067	30	0.687347536706378	30	0.85790934308583	30	0.931638575586913
31	0.0175221833084725	31	0.674386656803557	31	0.852746513084571	31	0.929264614337802
32	0.00566370557433075	32	0.661589931937474	32	0.847715512278802	32	0.926959258852147
33	0.00159357718859912	33	0.647957451503915	33	0.842429895472205	33	0.924545789566505
34	0.000376585698521648	34	0.634636547658334	34	0.837340142426543	34	0.922230105665409
35	8.34168441629515e-05	35	0.620553928980625	35	0.832041543405267	35	0.919828176115877
36	1.4930597476997e-05	36	0.606373771453762	36	0.826793220550509	36	0.917457927981646
37	2.54382443653855e-06	37	0.591924936362225	37	0.821536954241684	37	0.915093029828656
38	3.99301847134528e-07	38	0.576764044632213	38	0.816122887060213	38	0.912666558291123
39	5.21682221433828e-08	39	0.561740088252826	39	0.810861999120143	39	0.910317972014634
40	6.01444693024527e-09	40	0.545699396619317	40	0.805361967381173	40	0.907872434616686
41	6.35870666076682e-10	41	0.529684417210909	41	0.799993599294425	41	0.905495186018902
42	6.13835516358968e-11	42	0.512877951397213	42	0.794494636689919	42	0.903070168888315
43	5.36539024235743e-12	43	0.495495676453283	43	0.788955432623964	43	0.900637783136636
44	4.23878436228383e-13	44	0.47779200756065	44	0.783471936304126	44	0.898240201651293
45	3.65407120680914e-14	45	0.458862693552582	45	0.777789134539862	45	0.895766422485044
46	2.07645847354157e-14	46	0.439770362070907	46	0.772250250516335	46	0.893366100920362
47	2.06641662579662e-14	47	0.419211282001747	47	0.766507220664201	47	0.89088867136898
NaN	NaN	48	0.397981353162842	48	0.760823090750883	48	0.888448132455141
NaN	NaN	49	0.375484080384314	49	0.755078942580902	49	0.885993525405696
NaN	NaN	50	0.351253395126812	50	0.749220968631505	50	0.883502493969487
NaN	NaN	51	0.325856692087172	51	0.74345492184707	51	0.881062701404383
NaN	NaN	52	0.297487841420286	52	0.737473865934718	52	0.878544774190418
NaN	NaN	53	0.267092030910932	53	0.731603270373742	53	0.876086174012261
NaN	NaN	54	0.23253762164577	54	0.725575311159977	54	0.87357500432179
NaN	NaN	55	0.193874243560577	55	0.719530657018496	55	0.871070562932805
NaN	NaN	56	0.151441269803078	56	0.713483869025095	56	0.868579065301889
NaN	NaN	57	0.106736335831053	57	0.707267575973549	57	0.866032268246059
NaN	NaN	58	0.0672376466905971	58	0.701152946946101	58	0.863541632208329
NaN	NaN	59	0.0365465928100676	59	0.694828614458758	59	0.860980851157671
NaN	NaN	60	0.0178142881474865	60	0.688562447197028	60	0.858459073025575
NaN	NaN	61	0.00762747959019478	61	0.682189984708372	61	0.855910431162603
NaN	NaN	62	0.00300332317882	62	0.67572736856365	62	0.853342269508337
NaN	NaN	63	0.00106322697670827	63	0.66930299361627	63	0.850805958346424
NaN	NaN	64	0.000351301862755587	64	0.662671522487402	64	0.848205460888671
NaN	NaN	65	0.000105395620657056	65	0.656125919777499	65	0.845656303174093
NaN	NaN	66	2.99809824323381e-05	66	0.649391417907299	66	0.843052066814886
NaN	NaN	67	7.71517475748702e-06	67	0.642648728078501	67	0.840463621735434
NaN	NaN	68	1.9225751531796e-06	68	0.63584747240285	68	0.837872089352929
NaN	NaN	69	4.29911395141165e-07	69	0.628888404934503	69	0.83524077594177
NaN	NaN	70	9.38332480182866e-08	70	0.621986045377487	70	0.832651428943512
NaN	NaN	71	1.87981682237469e-08	71	0.614855542814804	71	0.829998165204477
NaN	NaN	72	3.51944925560454e-09	72	0.607770584206592	72	0.827383865968923
NaN	NaN	73	6.45662623721395e-10	73	0.600526163099781	73	0.824733637630225
NaN	NaN	74	1.07040426124247e-10	74	0.593196859957733	74	0.82207615921897
NaN	NaN	75	1.68542751471797e-11	75	0.585845366805489	75	0.819434918214439
NaN	NaN	76	2.63067334322104e-12	76	0.578275658644181	76	0.816740939117183
NaN	NaN	77	4.70889805911964e-13	77	0.57075482392742	77	0.814090392294943
NaN	NaN	78	2.88004556907735e-13	78	0.562997156510885	78	0.81138384227363
NaN	NaN	79	2.8380845034765e-13	79	0.555220306978823	79	0.808698870582123
NaN	NaN	80	2.83746921499454e-13	80	0.547313120543902	80	0.805998212423425
NaN	NaN	NaN	NaN	81	0.539235230208869	81	0.803270079744181
NaN	NaN	NaN	NaN	82	0.531150859094387	82	0.800571270281672
NaN	NaN	NaN	NaN	83	0.522792670692881	83	0.797814536576255
NaN	NaN	NaN	NaN	84	0.514443137983501	84	0.795094996313018
NaN	NaN	NaN	NaN	85	0.505851871983962	85	0.792332918893183
NaN	NaN	NaN	NaN	86	0.49714884957786	86	0.789572737012455
NaN	NaN	NaN	NaN	87	0.488331236546669	87	0.786815445715014
NaN	NaN	NaN	NaN	88	0.479243093465462	88	0.784015323245513
NaN	NaN	NaN	NaN	89	0.470129645778185	89	0.781250430360402
NaN	NaN	NaN	NaN	90	0.460680913190151	90	0.77842979968714
NaN	NaN	NaN	NaN	91	0.451155066314722	91	0.775634049289785
NaN	NaN	NaN	NaN	92	0.441368132880963	92	0.772812309806737
NaN	NaN	NaN	NaN	93	0.431333889505039	93	0.769973135788614
NaN	NaN	NaN	NaN	94	0.42116263208696	94	0.767151472951947
NaN	NaN	NaN	NaN	95	0.410584791697682	95	0.764277792563332
NaN	NaN	NaN	NaN	96	0.399897471302731	96	0.761438006436617
NaN	NaN	NaN	NaN	97	0.388773305538049	97	0.758550853910267
NaN	NaN	NaN	NaN	98	0.377399961062864	98	0.755672314144368
NaN	NaN	NaN	NaN	99	0.365681514130778	99	0.752784824397816
NaN	NaN	NaN	NaN	100	0.353477555662287	100	0.749863260849121
NaN	NaN	NaN	NaN	101	0.341003243916885	101	0.746968245463632
NaN	NaN	NaN	NaN	102	0.327858532940608	102	0.744018662335317
NaN	NaN	NaN	NaN	103	0.314342624939185	103	0.741095155745785
NaN	NaN	NaN	NaN	104	0.30010560172744	104	0.738137023069198
NaN	NaN	NaN	NaN	105	0.285172649617434	105	0.735169645422178
NaN	NaN	NaN	NaN	106	0.269513173019329	106	0.732208412533598
NaN	NaN	NaN	NaN	107	0.252693414046051	107	0.729200963460698
NaN	NaN	NaN	NaN	108	0.234945169063268	108	0.726222676049289
NaN	NaN	NaN	NaN	109	0.215540412518505	109	0.723193531000553
NaN	NaN	NaN	NaN	110	0.194577453984535	110	0.720177604001744
NaN	NaN	NaN	NaN	111	0.171528748231327	111	0.717141944516501
NaN	NaN	NaN	NaN	112	0.146161289236104	112	0.714079933227633
NaN	NaN	NaN	NaN	113	0.119149789710183	113	0.711035191674728
NaN	NaN	NaN	NaN	114	0.0910766396094892	114	0.707937695866498
NaN	NaN	NaN	NaN	115	0.0648566447981343	115	0.704865534188846
NaN	NaN	NaN	NaN	116	0.042360280884611	116	0.701751350539354
NaN	NaN	NaN	NaN	117	0.0255499231343554	117	0.69863440410612
NaN	NaN	NaN	NaN	118	0.0142592354976894	118	0.695512425136455
NaN	NaN	NaN	NaN	119	0.00740266438734768	119	0.692349796988337
NaN	NaN	NaN	NaN	120	0.00362517796142918	120	0.689210177655658
NaN	NaN	NaN	NaN	121	0.00166068147224169	121	0.686017187503692
NaN	NaN	NaN	NaN	122	0.000727663013661143	122	0.68284001158481
NaN	NaN	NaN	NaN	123	0.000299252743362681	123	0.67963304504489
NaN	NaN	NaN	NaN	124	0.000118701204252197	124	0.676406358636414
NaN	NaN	NaN	NaN	125	4.43298411232681e-05	125	0.673186941436063
NaN	NaN	NaN	NaN	126	1.60505738714778e-05	126	0.669916939160295
NaN	NaN	NaN	NaN	127	5.48648949580691e-06	127	0.666669612466332
NaN	NaN	NaN	NaN	128	1.8255748905061e-06	128	0.663373741893052
NaN	NaN	NaN	NaN	129	5.74392590765986e-07	129	0.66007984961354
NaN	NaN	NaN	NaN	130	1.76633878451766e-07	130	0.656769693752681
NaN	NaN	NaN	NaN	131	5.13823463543204e-08	131	0.653423992478514
NaN	NaN	NaN	NaN	132	1.46653430334107e-08	132	0.650093645956778
NaN	NaN	NaN	NaN	133	3.96185254837192e-09	133	0.64670802078497
NaN	NaN	NaN	NaN	134	1.05172328221901e-09	134	0.643338738681875
NaN	NaN	NaN	NaN	135	2.65401861260916e-10	135	0.639929992160022
NaN	NaN	NaN	NaN	136	6.54939536591187e-11	136	0.636506872188669
NaN	NaN	NaN	NaN	137	1.56205761624259e-11	137	0.633080098688994
NaN	NaN	NaN	NaN	138	3.86112049171658e-12	138	0.62960490017452
NaN	NaN	NaN	NaN	139	1.69725328325103e-12	139	0.626147678904397
NaN	NaN	NaN	NaN	140	1.50732962010679e-12	140	0.622635849120726
NaN	NaN	NaN	NaN	141	1.49813443096985e-12	141	0.619128801594857
NaN	NaN	NaN	NaN	142	1.49773055444324e-12	142	0.615593875832946
NaN	NaN	NaN	NaN	NaN	NaN	143	0.612027687217721
NaN	NaN	NaN	NaN	NaN	NaN	144	0.608467468499951
NaN	NaN	NaN	NaN	NaN	NaN	145	0.604850193772833
NaN	NaN	NaN	NaN	NaN	NaN	146	0.601247483554739
NaN	NaN	NaN	NaN	NaN	NaN	147	0.597595556300743
NaN	NaN	NaN	NaN	NaN	NaN	148	0.593932947581177
NaN	NaN	NaN	NaN	NaN	NaN	149	0.590254464485321
NaN	NaN	NaN	NaN	NaN	NaN	150	0.586529184965358
NaN	NaN	NaN	NaN	NaN	NaN	151	0.582814805076424
NaN	NaN	NaN	NaN	NaN	NaN	152	0.579039616863827
NaN	NaN	NaN	NaN	NaN	NaN	153	0.575269658844797
NaN	NaN	NaN	NaN	NaN	NaN	154	0.571459266237349
NaN	NaN	NaN	NaN	NaN	NaN	155	0.567620495876958
NaN	NaN	NaN	NaN	NaN	NaN	156	0.563776073597467
NaN	NaN	NaN	NaN	NaN	NaN	157	0.55987223204108
NaN	NaN	NaN	NaN	NaN	NaN	158	0.555978334534903
NaN	NaN	NaN	NaN	NaN	NaN	159	0.552024621447952
NaN	NaN	NaN	NaN	NaN	NaN	160	0.548061598705516
NaN	NaN	NaN	NaN	NaN	NaN	161	0.54406843521628
NaN	NaN	NaN	NaN	NaN	NaN	162	0.540028724651496
NaN	NaN	NaN	NaN	NaN	NaN	163	0.535989710973998
NaN	NaN	NaN	NaN	NaN	NaN	164	0.53188255723846
NaN	NaN	NaN	NaN	NaN	NaN	165	0.527777891967755
NaN	NaN	NaN	NaN	NaN	NaN	166	0.523618229936455
NaN	NaN	NaN	NaN	NaN	NaN	167	0.519430656948972
NaN	NaN	NaN	NaN	NaN	NaN	168	0.515222490155744
NaN	NaN	NaN	NaN	NaN	NaN	169	0.510950698422902
NaN	NaN	NaN	NaN	NaN	NaN	170	0.506680251553477
NaN	NaN	NaN	NaN	NaN	NaN	171	0.502337087691151
NaN	NaN	NaN	NaN	NaN	NaN	172	0.497982367878956
NaN	NaN	NaN	NaN	NaN	NaN	173	0.493579621159706
NaN	NaN	NaN	NaN	NaN	NaN	174	0.489127610200663
NaN	NaN	NaN	NaN	NaN	NaN	175	0.484661322235182
NaN	NaN	NaN	NaN	NaN	NaN	176	0.480116487373417
NaN	NaN	NaN	NaN	NaN	NaN	177	0.475566432430641
NaN	NaN	NaN	NaN	NaN	NaN	178	0.470942561324576
NaN	NaN	NaN	NaN	NaN	NaN	179	0.466286747102052
NaN	NaN	NaN	NaN	NaN	NaN	180	0.46158962848018
NaN	NaN	NaN	NaN	NaN	NaN	181	0.456820251524972
NaN	NaN	NaN	NaN	NaN	NaN	182	0.452037037238721
NaN	NaN	NaN	NaN	NaN	NaN	183	0.447162727616219
NaN	NaN	NaN	NaN	NaN	NaN	184	0.442268091125138
NaN	NaN	NaN	NaN	NaN	NaN	185	0.437300257366643
NaN	NaN	NaN	NaN	NaN	NaN	186	0.432273939838659
NaN	NaN	NaN	NaN	NaN	NaN	187	0.427209602741443
NaN	NaN	NaN	NaN	NaN	NaN	188	0.422048755801338
NaN	NaN	NaN	NaN	NaN	NaN	189	0.416865651254952
NaN	NaN	NaN	NaN	NaN	NaN	190	0.411580160621704
NaN	NaN	NaN	NaN	NaN	NaN	191	0.406249079664498
NaN	NaN	NaN	NaN	NaN	NaN	192	0.400843907087192
NaN	NaN	NaN	NaN	NaN	NaN	193	0.395346920294163
NaN	NaN	NaN	NaN	NaN	NaN	194	0.389807356503157
NaN	NaN	NaN	NaN	NaN	NaN	195	0.384144505594753
NaN	NaN	NaN	NaN	NaN	NaN	196	0.378438053898429
NaN	NaN	NaN	NaN	NaN	NaN	197	0.372615776423764
NaN	NaN	NaN	NaN	NaN	NaN	198	0.366709345328156
NaN	NaN	NaN	NaN	NaN	NaN	199	0.360720642180463
NaN	NaN	NaN	NaN	NaN	NaN	200	0.354596816640093
NaN	NaN	NaN	NaN	NaN	NaN	201	0.348410880110177
NaN	NaN	NaN	NaN	NaN	NaN	202	0.342067305668967
NaN	NaN	NaN	NaN	NaN	NaN	203	0.335638338916247
NaN	NaN	NaN	NaN	NaN	NaN	204	0.329069648227902
NaN	NaN	NaN	NaN	NaN	NaN	205	0.322356715219582
NaN	NaN	NaN	NaN	NaN	NaN	206	0.315534167341834
NaN	NaN	NaN	NaN	NaN	NaN	207	0.308512538279464
NaN	NaN	NaN	NaN	NaN	NaN	208	0.301379016037802
NaN	NaN	NaN	NaN	NaN	NaN	209	0.294030401189278
NaN	NaN	NaN	NaN	NaN	NaN	210	0.286514723881345
NaN	NaN	NaN	NaN	NaN	NaN	211	0.278802219939115
NaN	NaN	NaN	NaN	NaN	NaN	212	0.270837603784005
NaN	NaN	NaN	NaN	NaN	NaN	213	0.262684174157984
NaN	NaN	NaN	NaN	NaN	NaN	214	0.254209215607121
NaN	NaN	NaN	NaN	NaN	NaN	215	0.245494680985617
NaN	NaN	NaN	NaN	NaN	NaN	216	0.236427757549218
NaN	NaN	NaN	NaN	NaN	NaN	217	0.226999613832811
NaN	NaN	NaN	NaN	NaN	NaN	218	0.217196225055621
NaN	NaN	NaN	NaN	NaN	NaN	219	0.206869522884229
NaN	NaN	NaN	NaN	NaN	NaN	220	0.196079953064016
NaN	NaN	NaN	NaN	NaN	NaN	221	0.184600847367635
NaN	NaN	NaN	NaN	NaN	NaN	222	0.172440683913832
NaN	NaN	NaN	NaN	NaN	NaN	223	0.159423375357708
NaN	NaN	NaN	NaN	NaN	NaN	224	0.145393620521957
NaN	NaN	NaN	NaN	NaN	NaN	225	0.130360260695474
NaN	NaN	NaN	NaN	NaN	NaN	226	0.114126591339232
NaN	NaN	NaN	NaN	NaN	NaN	227	0.0970692975867583
NaN	NaN	NaN	NaN	NaN	NaN	228	0.0794708352947995
NaN	NaN	NaN	NaN	NaN	NaN	229	0.0622475569393762
NaN	NaN	NaN	NaN	NaN	NaN	230	0.0464021643601937
NaN	NaN	NaN	NaN	NaN	NaN	231	0.0327824398116394
NaN	NaN	NaN	NaN	NaN	NaN	232	0.0220444450331365
NaN	NaN	NaN	NaN	NaN	NaN	233	0.0140757634994459
NaN	NaN	NaN	NaN	NaN	NaN	234	0.00861337606298887
NaN	NaN	NaN	NaN	NaN	NaN	235	0.00504211098014471
NaN	NaN	NaN	NaN	NaN	NaN	236	0.00284236415163507
NaN	NaN	NaN	NaN	NaN	NaN	237	0.00154481915679243
NaN	NaN	NaN	NaN	NaN	NaN	238	0.000809839812067852
NaN	NaN	NaN	NaN	NaN	NaN	239	0.000412012983824858
NaN	NaN	NaN	NaN	NaN	NaN	240	0.000202297768935108
NaN	NaN	NaN	NaN	NaN	NaN	241	9.68415941847931e-05
NaN	NaN	NaN	NaN	NaN	NaN	242	4.4793624138339e-05
NaN	NaN	NaN	NaN	NaN	NaN	243	2.02493233205121e-05
NaN	NaN	NaN	NaN	NaN	NaN	244	8.86490431620619e-06
NaN	NaN	NaN	NaN	NaN	NaN	245	3.79536378678151e-06
NaN	NaN	NaN	NaN	NaN	NaN	246	1.57841681702462e-06
NaN	NaN	NaN	NaN	NaN	NaN	247	6.41685014502066e-07
NaN	NaN	NaN	NaN	NaN	NaN	248	2.54226885064444e-07
NaN	NaN	NaN	NaN	NaN	NaN	249	9.83796110463496e-08
NaN	NaN	NaN	NaN	NaN	NaN	250	3.72124002671686e-08
NaN	NaN	NaN	NaN	NaN	NaN	251	1.37385830713122e-08
NaN	NaN	NaN	NaN	NaN	NaN	252	4.97017319236998e-09
NaN	NaN	NaN	NaN	NaN	NaN	253	1.75428249147738e-09
NaN	NaN	NaN	NaN	NaN	NaN	254	6.07900844584554e-10
NaN	NaN	NaN	NaN	NaN	NaN	255	2.05599727630814e-10
NaN	NaN	NaN	NaN	NaN	NaN	256	6.85743315481285e-11
NaN	NaN	NaN	NaN	NaN	NaN	257	2.30102157903537e-11
NaN	NaN	NaN	NaN	NaN	NaN	258	9.42194619211225e-12
NaN	NaN	NaN	NaN	NaN	NaN	259	6.60957021454838e-12
NaN	NaN	NaN	NaN	NaN	NaN	260	6.26816102298742e-12
NaN	NaN	NaN	NaN	NaN	NaN	261	6.23490261363976e-12
NaN	NaN	NaN	NaN	NaN	NaN	262	6.23192021898452e-12
NaN	NaN	NaN	NaN	NaN	NaN	263	6.23164637921014e-12


==> images/csv/convIFISS20DeflApxVsEx.csv <==
no deflationX	no deflationY	approximate deflationX	approximate deflationY	exact deflationX	exact deflationY
1	0.854713556456858	1	0.175498434517499	1	0.175498567369521
2	0.833417294288361	2	0.114022135922091	2	0.11402229912385
3	0.805029178630415	3	0.0693765418697327	3	0.0693767134424749
4	0.777527115125933	4	0.0416395402695147	4	0.0416397141220385
5	0.749406021145963	5	0.023429518942604	5	0.0234296984098138
6	0.722446208476216	6	0.0141045281560373	6	0.014104715147866
7	0.690669259345206	7	0.00774572271826697	7	0.0077459212968027
8	0.659439520027348	8	0.00444291394904948	8	0.00444312676260674
9	0.6283213590409	9	0.00235272467736856	9	0.00235297900255006
10	0.590225252793849	10	0.0013615177326634	10	0.00136179482090091
11	0.555867454204861	11	0.00076026406131077	11	0.000760581047907469
12	0.514917002823693	12	0.000473360726308628	12	0.000473681804852871
13	0.472017647366816	13	0.000323018528021761	13	0.000323279515634678
14	0.42548561979878	14	0.000238150950156671	14	0.000238259500624956
15	0.374583141591146	15	0.000155656971835916	15	0.00015525539267258
16	0.311846563207148	16	9.43486339363677e-05	16	9.34536998295906e-05
17	0.244321632838643	17	5.61477646080162e-05	17	5.45857870022064e-05
18	0.181345049783793	18	3.20692360860418e-05	18	2.96517450025753e-05
19	0.114752221340929	19	1.88614901912517e-05	19	1.71101988707914e-05
20	0.0641086474721431	20	1.29094418644854e-05	20	1.15238165179884e-05
21	0.0378995700248189	21	9.26101604273919e-06	21	7.696143153799e-06
22	0.0232866714029608	22	6.18576380692746e-06	22	4.46956642636747e-06
23	0.01669652828928	23	3.62075158605941e-06	23	2.5615507815665e-06
24	0.0141939906225578	24	2.21545131882187e-06	24	1.66413569769211e-06
25	0.0126513116219988	25	1.50587580240125e-06	25	1.05899324669119e-06
26	0.0100268939558831	26	1.03449952470107e-06	26	7.61862570114007e-07
27	0.00733494280857277	27	7.59391194646319e-07	27	5.17254211477202e-07
28	0.00498671212821875	28	5.3623705237016e-07	28	2.92941573773881e-07
29	0.0032324478318598	29	3.08501179632521e-07	29	1.73941079524832e-07
30	0.0022633579764296	30	1.79570459061975e-07	30	1.15950267782675e-07
31	0.00147756099409565	31	1.18488082468346e-07	31	7.24383157342485e-08
32	0.000825430402824066	32	7.56895347299237e-08	32	4.21549764471886e-08
33	0.00049793970648919	33	4.38565974013104e-08	33	2.74483217915399e-08
34	0.000355578173595393	34	2.80537139886393e-08	34	1.67238184257815e-08
35	0.000236495905318617	35	1.7598222985932e-08	35	9.23918196427582e-09
36	0.000146993105490758	36	9.71171705178859e-09	36	5.86948720863301e-09
37	9.80555450591287e-05	37	6.00497161768704e-09	37	3.70921024943108e-09
38	5.73729427525533e-05	38	3.80564289094585e-09	38	2.4431179987396e-09
39	3.32748210504948e-05	39	2.33724422229629e-09	39	1.72670995759966e-09
40	2.11274931556371e-05	40	1.5568779318351e-09	40	1.19711652813755e-09
41	1.31063621755461e-05	41	1.05415005394908e-09	41	7.67789292929794e-10
42	8.03174410828749e-06	42	6.74891486328993e-10	42	4.8761764211494e-10
43	5.24059221170987e-06	43	4.4388506478639e-10	43	3.35517218766556e-10
44	3.32033518626118e-06	44	3.06448249230327e-10	44	2.10171333776e-10
45	1.98204883088328e-06	45	1.83180908962049e-10	45	1.3277675963783e-10
46	1.362339057535e-06	46	1.10973601508393e-10	46	9.31777168006266e-11
47	9.31159216591915e-07	47	7.8504486622174e-11	47	6.57005825188195e-11
48	5.77161476936426e-07	48	5.04850366946112e-11	48	3.75238383280943e-11
49	4.002232504894e-07	49	2.67095347092379e-11	49	2.00226866745735e-11
50	2.82574451263399e-07	50	1.53504438758101e-11	50	1.25141752285614e-11
51	1.64292162836384e-07	51	9.99023316069916e-12	51	8.08237138688196e-12
52	9.20864065636045e-08	52	6.28940474411373e-12	52	4.9518453238425e-12
53	6.08641199086679e-08	53	3.86378693694403e-12	53	3.14503100961012e-12
54	4.18796054123279e-08	54	2.49892941292243e-12	54	2.00875335473527e-12
55	2.85454087625161e-08	55	1.56219170193186e-12	55	1.25372001249543e-12
56	1.95018326283164e-08	56	9.91929417309396e-13	56	8.15793456156202e-13
57	1.27267792573389e-08	57	6.42771514308429e-13	57	5.13901919230389e-13
58	8.06777113227424e-09	58	3.9557691508955e-13	58	3.20761387286518e-13
59	5.44735073786002e-09	59	2.56414652950434e-13	59	2.18081603611531e-13
60	3.75520579386548e-09	60	1.76392638754749e-13	60	1.47568872774609e-13
61	2.56392652052226e-09	61	1.12863990563071e-13	61	9.30969756925137e-14
62	1.78971513819839e-09	62	6.94539537384344e-14	62	6.25371688613755e-14
63	1.23037523240681e-09	63	4.65030822327537e-14	63	4.73868434199051e-14
64	7.74799379365167e-10	NaN	NaN	NaN	NaN
65	4.45276139826167e-10	NaN	NaN	NaN	NaN
66	2.72663904266942e-10	NaN	NaN	NaN	NaN
67	1.80078114189157e-10	NaN	NaN	NaN	NaN
68	1.07540352943024e-10	NaN	NaN	NaN	NaN
69	6.45614890156382e-11	NaN	NaN	NaN	NaN
70	4.25369193855342e-11	NaN	NaN	NaN	NaN
71	2.6798547199335e-11	NaN	NaN	NaN	NaN
72	1.5731590822491e-11	NaN	NaN	NaN	NaN
73	9.79258821011944e-12	NaN	NaN	NaN	NaN
74	6.54823736056399e-12	NaN	NaN	NaN	NaN
75	4.35089682686022e-12	NaN	NaN	NaN	NaN
76	2.85987827337217e-12	NaN	NaN	NaN	NaN
77	1.86171420789309e-12	NaN	NaN	NaN	NaN
78	1.15920066119849e-12	NaN	NaN	NaN	NaN
79	7.24840138815817e-13	NaN	NaN	NaN	NaN
80	4.80192253412182e-13	NaN	NaN	NaN	NaN
81	3.21918674094964e-13	NaN	NaN	NaN	NaN
82	2.00538915240015e-13	NaN	NaN	NaN	NaN


==> images/csv/convIFISSChL.csv <==
10X	10Y	20X	20Y	50X	50Y
1	0.76148249883579	1	0.854713556456858	1	0.932842225184883
2	0.723741429770264	2	0.833417294288361	2	0.923513138304581
3	0.671774051344681	3	0.805029178630415	3	0.911301685168726
4	0.619208573904553	4	0.777527115125933	4	0.899724835298438
5	0.562556833566066	5	0.749406021145963	5	0.888155603504666
6	0.504596232497258	6	0.722446208476216	6	0.877328606765657
7	0.42994304725608	7	0.690669259345206	7	0.864912876692305
8	0.348057375003263	8	0.659439520027348	8	0.853090525276103
9	0.259650151993228	9	0.6283213590409	9	0.841700524504616
10	0.158165462917133	10	0.590225252793849	10	0.828310101537926
11	0.0887987791058782	11	0.555867454204861	11	0.816779637524146
12	0.0447761162911866	12	0.514917002823693	12	0.803744866215245
13	0.0229749859008896	13	0.472017647366816	13	0.790953238074415
14	0.0143157235550873	14	0.42548561979878	14	0.778114725279096
15	0.0108049931987925	15	0.374583141591146	15	0.765306837842655
16	0.00922152546393913	16	0.311846563207148	16	0.751120728638811
17	0.00732495295658261	17	0.244321632838643	17	0.737351652444836
18	0.00553352510742158	18	0.181345049783792	18	0.724587787069049
19	0.00456029523144788	19	0.114752221340929	19	0.709135840167894
20	0.00371904372853401	20	0.064108647472143	20	0.694276926874191
21	0.00287811951128447	21	0.0378995700248189	21	0.680572836389488
22	0.00213455585037242	22	0.0232866714029608	22	0.664349346994647
23	0.00147328351367036	23	0.0166965282892801	23	0.648890535561659
24	0.000881179722103804	24	0.0141939906225579	24	0.634009688962089
25	0.000546518378333626	25	0.0126513116219989	25	0.616699547741257
26	0.00034222784866066	26	0.0100268939558832	26	0.599520776429665
27	0.00021792438557872	27	0.00733494280857281	27	0.584288874040278
28	0.000151567743360001	28	0.00498671212821881	28	0.56351514473157
29	9.35831354263689e-05	29	0.00323244783185988	29	0.546892634888385
30	5.44162968256311e-05	30	0.00226335797642968	30	0.528252963510082
31	3.39810417355405e-05	31	0.00147756099409574	31	0.505936201416804
32	2.31108789119419e-05	32	0.000825430402824145	32	0.487024317101508
33	1.44833550569863e-05	33	0.000497939706489296	33	0.466457506548772
34	8.30988624059927e-06	34	0.000355578173595487	34	0.441239660779765
35	5.82641880530955e-06	35	0.00023649590531871	35	0.419367999734465
36	4.00688865988694e-06	36	0.000146993105490863	36	0.395194776716827
37	2.27783551542361e-06	37	9.80555450592123e-05	37	0.364826371150288
38	1.45509549641526e-06	38	5.73729427526102e-05	38	0.339710465621812
39	9.79979223384688e-07	39	3.32748210505177e-05	39	0.306809160311023
40	6.47999012828975e-07	40	2.11274931556772e-05	40	0.268964296283391
41	4.25643277633613e-07	41	1.31063621757465e-05	41	0.235837893561035
42	2.86208378408802e-07	42	8.03174410901768e-06	42	0.191949363094961
43	1.78278460925276e-07	43	5.24059221424936e-06	43	0.14738152065224
44	1.06610086874091e-07	44	3.32033520016129e-06	44	0.110956378028509
45	6.97029453723341e-08	45	1.9820488807453e-06	45	0.0746057859771616
46	4.16890506022468e-08	46	1.36233921103947e-06	46	0.0441129449887668
47	2.77430334604239e-08	47	9.31160120822834e-07	47	0.0277382407270833
48	1.97752512203127e-08	48	5.77165284962128e-07	48	0.01598808214744
49	1.2114100003746e-08	49	4.00234751783328e-07	49	0.00810228440773911
50	8.43317620052899e-09	50	2.82640146561044e-07	50	0.00473958667243872
51	5.79869679405334e-09	51	1.64671148012973e-07	51	0.00311261422491651
52	3.47854413402933e-09	52	9.32361897210625e-08	52	0.00222531347537536
53	2.19626344678094e-09	53	6.34127215242081e-08	53	0.00187250714242768
54	1.52088979601484e-09	54	4.64634432750447e-08	54	0.00165064511061837
55	9.60132273208165e-10	55	3.12020094679979e-08	55	0.00134409446695878
56	6.16205199599514e-10	56	1.99732948019249e-08	56	0.000996369140557449
57	3.88132211522729e-10	57	1.27872976308906e-08	57	0.000712664289525893
58	2.31771826801461e-10	58	8.07436923511536e-09	58	0.000478829427027584
59	1.31276529059703e-10	59	5.44868021654735e-09	59	0.000335928202943402
60	8.53043560815072e-11	60	3.75613441694424e-09	60	0.000237712431080358
61	6.03354568692439e-11	61	2.56468901880191e-09	61	0.000146235310917297
62	3.36105224694551e-11	62	1.78991314841868e-09	62	8.74152028955733e-05
63	1.82344588521332e-11	63	1.23040339078678e-09	63	5.8649769448589e-05
64	1.18315693685636e-11	64	7.74802633102913e-10	64	3.96365766080671e-05
NaN	NaN	65	4.4527644549504e-10	65	2.53866866471546e-05
NaN	NaN	66	2.72664043004099e-10	66	1.56702853917045e-05
NaN	NaN	67	1.80078364290965e-10	67	9.2794316795165e-06
NaN	NaN	68	1.07540870629193e-10	68	5.40052038602958e-06
NaN	NaN	69	6.45622262104022e-11	69	3.62575056731513e-06
NaN	NaN	70	4.25382244003062e-11	70	2.55303728893673e-06
NaN	NaN	71	2.68015569298609e-11	71	1.60964795304724e-06
NaN	NaN	72	1.57371097545687e-11	72	9.65413597064452e-07
NaN	NaN	NaN	NaN	73	6.16934114498633e-07
NaN	NaN	NaN	NaN	74	4.1358235925821e-07
NaN	NaN	NaN	NaN	75	2.79830617749688e-07
NaN	NaN	NaN	NaN	76	1.96578689147486e-07
NaN	NaN	NaN	NaN	77	1.40383773942991e-07
NaN	NaN	NaN	NaN	78	9.2837708997057e-08
NaN	NaN	NaN	NaN	79	5.95458730395391e-08
NaN	NaN	NaN	NaN	80	4.00365777470558e-08
NaN	NaN	NaN	NaN	81	2.61394726933492e-08
NaN	NaN	NaN	NaN	82	1.71029290075351e-08
NaN	NaN	NaN	NaN	83	1.15895062284561e-08
NaN	NaN	NaN	NaN	84	7.81548347110134e-09
NaN	NaN	NaN	NaN	85	4.94302862161544e-09
NaN	NaN	NaN	NaN	86	3.0047643271706e-09
NaN	NaN	NaN	NaN	87	1.91365155603185e-09
NaN	NaN	NaN	NaN	88	1.26551513809344e-09
NaN	NaN	NaN	NaN	89	8.51273158482454e-10
NaN	NaN	NaN	NaN	90	5.80147295899652e-10
NaN	NaN	NaN	NaN	91	4.08815805817103e-10
NaN	NaN	NaN	NaN	92	2.85267759763248e-10
NaN	NaN	NaN	NaN	93	1.83139585076522e-10
NaN	NaN	NaN	NaN	94	1.11212917100848e-10
NaN	NaN	NaN	NaN	95	6.96715243753282e-11
NaN	NaN	NaN	NaN	96	4.52708817845341e-11
NaN	NaN	NaN	NaN	97	2.99668605601047e-11
NaN	NaN	NaN	NaN	98	1.97789663295479e-11


==> images/csv/convIFSSChDefl.csv <==
no deflationX	no deflationY	5 smallestX	5 smallestY	50 smallestX	50 smallestY
1	0.854713556456858	1	0.175509990741835	1	0.175277805491513
2	0.833417294288361	2	0.114036140988461	2	0.11377452860181
3	0.805029178630415	3	0.069391002777946	3	0.0691597918760627
4	0.777527115125933	4	0.0416540682507029	4	0.0414609282393616
5	0.749406021145963	5	0.0234445928918136	5	0.023281072439521
6	0.722446208476216	6	0.0141204267782202	6	0.0139735557456157
7	0.690669259345206	7	0.0077630645164108	7	0.00762724025763702
8	0.659439520027348	8	0.00446222299840707	8	0.00432854139450436
9	0.6283213590409	9	0.00237611224662935	9	0.00222958832989053
10	0.590225252793849	10	0.00138840216513687	10	0.00122981013390689
11	0.555867454204861	11	0.000791576574972946	11	0.000610914887052125
12	0.514917002823693	12	0.000506669760147729	12	0.00030784594362089
13	0.472017647366816	13	0.000353942745259451	13	0.00015410573834789
14	0.42548561979878	14	0.000262498527162718	14	8.94284214090495e-05
15	0.374583141591146	15	0.000169543075191921	15	5.43483076706866e-05
16	0.311846563207148	16	0.00010170025519409	16	3.31096909123781e-05
17	0.244321632838643	17	5.99798801915272e-05	17	2.08473612012216e-05
18	0.181345049783792	18	3.38254273282369e-05	18	1.20493896019993e-05
19	0.114752221340929	19	2.09748382958278e-05	19	5.83383964128534e-06
20	0.064108647472143	20	1.49171247907972e-05	20	2.93840495318954e-06
21	0.0378995700248189	21	1.02423595875783e-05	21	1.71839440075551e-06
22	0.0232866714029608	22	6.21650692299918e-06	22	1.07325591046571e-06
23	0.0166965282892801	23	3.93105337030248e-06	23	6.31328941863346e-07
24	0.0141939906225579	24	2.74709887220374e-06	24	3.98143658911974e-07
25	0.0126513116219989	25	1.83124372513797e-06	25	2.14352884897418e-07
26	0.0100268939558832	26	1.29074510758773e-06	26	1.02869140323702e-07
27	0.00733494280857281	27	7.84455978887792e-07	27	5.94356902036475e-08
28	0.00498671212821881	28	4.13813137668143e-07	28	3.65038501765562e-08
29	0.00323244783185988	29	2.49900131583231e-07	29	2.02980430899781e-08
30	0.00226335797642968	30	1.68542010553483e-07	30	1.11623832384784e-08
31	0.00147756099409574	31	1.0492603028641e-07	31	7.03796742293339e-09
32	0.000825430402824145	32	6.35238498052731e-08	32	4.13837284222249e-09
33	0.000497939706489296	33	4.29850519377106e-08	33	2.19820126328216e-09
34	0.000355578173595487	34	2.69277587737883e-08	34	1.31298649540643e-09
35	0.00023649590531871	35	1.64738230049339e-08	35	7.44701334806105e-10
36	0.000146993105490863	36	1.14564752132916e-08	36	3.95292992416133e-10
37	9.80555450592123e-05	37	7.59011374378321e-09	37	2.35638493957188e-10
38	5.73729427526102e-05	38	5.1824473738381e-09	38	1.51298098245958e-10
39	3.32748210505177e-05	39	3.68521831534609e-09	39	9.17714553880232e-11
40	2.11274931556772e-05	40	2.41719466348881e-09	40	5.34802190964472e-11
41	1.31063621757465e-05	41	1.42586510616606e-09	41	3.46664598300199e-11
42	8.03174410901768e-06	42	8.65571364315399e-10	42	2.07190064978008e-11
43	5.24059221424936e-06	43	5.61514847285984e-10	43	9.87561126622604e-12
44	3.32033520016129e-06	44	3.2903618441858e-10	44	5.44624683794432e-12
45	1.9820488807453e-06	45	2.09675584894086e-10	45	3.61361253665262e-12
46	1.36233921103947e-06	46	1.4946854129496e-10	46	2.29316575638719e-12
47	9.31160120822834e-07	47	1.0047004957736e-10	NaN	NaN
48	5.77165284962128e-07	48	5.46556421656862e-11	NaN	NaN
49	4.00234751783328e-07	49	3.13430375272905e-11	NaN	NaN
50	2.82640146561044e-07	50	2.14314164298971e-11	NaN	NaN
51	1.64671148012973e-07	51	1.45028548489863e-11	NaN	NaN
52	9.32361897210625e-08	52	9.2223732785678e-12	NaN	NaN
53	6.34127215242081e-08	53	6.04777298920955e-12	NaN	NaN
54	4.64634432750447e-08	54	3.86095455998366e-12	NaN	NaN
55	3.12020094679979e-08	NaN	NaN	NaN	NaN
56	1.99732948019249e-08	NaN	NaN	NaN	NaN
57	1.27872976308906e-08	NaN	NaN	NaN	NaN
58	8.07436923511536e-09	NaN	NaN	NaN	NaN
59	5.44868021654735e-09	NaN	NaN	NaN	NaN
60	3.75613441694424e-09	NaN	NaN	NaN	NaN
61	2.56468901880191e-09	NaN	NaN	NaN	NaN
62	1.78991314841868e-09	NaN	NaN	NaN	NaN
63	1.23040339078678e-09	NaN	NaN	NaN	NaN
64	7.74802633102913e-10	NaN	NaN	NaN	NaN
65	4.4527644549504e-10	NaN	NaN	NaN	NaN
66	2.72664043004099e-10	NaN	NaN	NaN	NaN
67	1.80078364290965e-10	NaN	NaN	NaN	NaN
68	1.07540870629193e-10	NaN	NaN	NaN	NaN
69	6.45622262104022e-11	NaN	NaN	NaN	NaN
70	4.25382244003062e-11	NaN	NaN	NaN	NaN
71	2.68015569298609e-11	NaN	NaN	NaN	NaN
72	1.57371097545687e-11	NaN	NaN	NaN	NaN


==> images/pgf/footer.txt <==
    \caption{}    
\end{figure}

==> images/pgf/handles.txt <==
\import{images/pgf/}{1DChConvDeflInExact.tex} 
\import{images/pgf/}{1DChSpecDeflInExact.tex} 
\import{images/pgf/}{1DChSpecDeflInExactZoom.tex} 
\import{images/pgf/}{1DCh_CRAIG.tex} 
\import{images/pgf/}{1DCh_MINRES.tex} 
\import{images/pgf/}{ESVpresenceCoefFilt1DCh.tex} 
\import{images/pgf/}{ESVpresenceCoefFiltIFISSCh20.tex} 
\import{images/pgf/}{ESVpresenceCoefFull1DCh.tex} 
\import{images/pgf/}{ESVpresenceCoefFullIFISSCh20.tex} 
\import{images/pgf/}{EllSpec1DCh512.tex} 
\import{images/pgf/}{EllSpecIFISSChL20.tex} 
\import{images/pgf/}{IFISS_CRAIG.tex} 
\import{images/pgf/}{IFISS_MINRES.tex} 
\import{images/pgf/}{conv1DCh512DeflApx5VsEx.tex} 
\import{images/pgf/}{conv1DCh512DeflApxVsEx.tex} 
\import{images/pgf/}{conv1DChDefl.tex} 
\import{images/pgf/}{conv1DChL.tex} 
\import{images/pgf/}{convIFISS20DeflApxVsEx.tex} 
\import{images/pgf/}{convIFISSChL.tex} 
\import{images/pgf/}{convIFSSChDefl.tex} 


==> images/pgf/header.txt <==
\begin{figure}
    \centering
    \begin{tikzpicture}
    \begin{axis}[
    ymode=log,
    legend pos= south west,
	table/col sep=tab,
    width=\FigWid \textwidth,
	height=\FigHei \textwidth,
    xlabel={\ac{GKB} iterations},
    ylabel={Energy norm of relative error (Velocity field)}
    ]
	
